On the development and analysis of coupled surface-subsurface models of catchments. Part 2. A three-dimensional benchmark model and its properties

The objective of this three-part work is to formulate and rigorously analyse a number of reduced mathematical models that are nevertheless capable of describing the hydrology at the scale of a river basin (i.e. catchment). Coupled surface and subsurface flows are considered. In this second part, we construct a benchmark catchment scenario and investigate the effects of parameters within their typical ranges. Previous research on coupled surface-subsurface models have focused on numerical simulations of site-specific catchments. Here, our focus is broad, emphasising the study of general solutions to the mathematical models, and their dependencies on dimensionless parameters. This study provides a foundation based on the examination of a geometrically simple three-dimensional benchmark scenario. We develop a nondimensional coupled surface-subsurface model and extract the key dimensionless parameters. Asymptotic methods demonstrate under what conditions the model can be reduced to a two-dimensional form, where the principal groundwater and overland flows occur in the hillslope direction. Numerical solutions provide guidance on the validity of such reductions, and demonstrate the parametric dependencies corresponding to a strong rainfall event.

==> DATA/Benchmark_comparison/High_res_high_Ks.csv <==
0, 0
39.033457249070636, -0.021778584392016853
55.20446096654274, 0.3049001814882022
71.37546468401486, 0.8929219600725951
83.08550185873605, 1.5462794918330314
94.23791821561338, 2.2867513611615244
112.63940520446096, 3.680580762250454
141.07806691449812, 5.466424682395644
166.1710037174721, 6.424682395644283
199.62825278810408, 7.099818511796733
206.87732342007433, 5.88021778584392
216.91449814126392, 4.377495462794917
234.75836431226762, 2.3956442831215963
251.4869888475836, 1.3067150635208709
273.2342007434944, 0.7840290381125232
300, 0.5009074410163326


==> DATA/Benchmark_comparison/High_res_low_Ks.csv <==
0, 0
9.479553903345725, 0
22.304832713754642, 0.413793103448274
30.111524163568774, 0.87114337568058
38.47583643122677, 1.5898366606170597
56.87732342007435, 3.5934664246823953
68.58736059479553, 5.0961887477313965
80.29739776951672, 6.337568058076224
93.68029739776951, 7.535390199637023
103.71747211895911, 8.166969147005444
120.4460966542751, 8.82032667876588
146.09665427509293, 9.321234119782215
170.07434944237914, 9.517241379310345
200.18587360594793, 9.604355716878402
204.64684014869886, 8.689655172413794
211.8959107806691, 7.361161524500907
221.9330855018587, 5.793103448275862
229.18215613382898, 4.769509981851179
238.6617100371747, 3.7894736842105257
254.27509293680296, 2.5480943738656983
268.2156133828996, 1.8511796733212336
286.61710037174714, 1.2196007259528105
300, 0.9364791288566234


==> DATA/Benchmark_comparison/Low_res_high_Ks.csv <==
0, 0
65.24163568773233, 0
83.08550185873605, 0.21778584392014544
103.71747211895911, 0.9800362976406518
130.48327137546468, 2.809437386569872
157.8066914498141, 5.030852994555353
187.36059479553901, 6.664246823956442
199.62825278810408, 7.600725952813067
207.4349442379182, 6.620689655172413
219.70260223048325, 5.270417422867513
234.75836431226762, 3.854809437386569
245.35315985130111, 3.1361161524500893
258.17843866170995, 2.4609800362976397
281.04089219330854, 1.6333938294010881
300, 1.1978221415607972


==> DATA/Benchmark_comparison/Low_res_low_Ks.csv <==
0, 0
49.07063197026022, 0
58.55018587360594, 0.23956442831216052
68.02973977695166, 0.8493647912885649
76.95167286245353, 1.6987295825771316
84.20074349442379, 2.526315789473683
93.12267657992564, 3.702359346642467
102.04460966542752, 4.921960072595281
115.98513011152417, 6.642468239564428
122.67657992565054, 7.361161524500907
132.15613382899627, 8.1016333938294
144.9814126394052, 8.82032667876588
170.63197026022303, 9.451905626134302
200.18587360594793, 9.604355716878402
204.64684014869886, 8.558983666061707
215.24163568773233, 6.620689655172413
224.16356877323418, 5.226860254083483
235.3159851301115, 3.9637023593466427
248.6988847583643, 2.831215970961887
267.6579925650558, 1.7858439201451901
291.0780669144981, 1.023593466424682
300, 0.8493647912885649


==> DATA/Benchmark_comparison/Maxwell_1_bottom.csv <==
0.39473684210526727, 0
33.157894736842096, 0
40.657894736842096, 0.05617977528089746
48.94736842105263, 0.1685393258426977
56.052631578947356, 0.33707865168539364
62.368421052631575, 0.5430711610486902
69.86842105263158, 0.8614232209737818
76.9736842105263, 1.2172284644194757
83.68421052631577, 1.6104868913857686
92.36842105263158, 2.191011235955056
99.07894736842104, 2.677902621722847
108.55263157894737, 3.3895131086142323
120.39473684210523, 4.250936329588015
128.28947368421052, 4.7565543071161045
137.76315789473682, 5.318352059925094
146.84210526315786, 5.749063670411985
157.10526315789474, 6.142322097378277
169.34210526315786, 6.51685393258427
181.9736842105263, 6.797752808988764
200.1315789473684, 7.097378277153558
204.07894736842104, 6.385767790262172
208.81578947368416, 5.580524344569289
217.1052631578947, 4.344569288389513
223.81578947368416, 3.5393258426966296
230.52631578947364, 2.8277153558052435
239.21052631578942, 2.0786516853932575
251.4473684210526, 1.3108614232209739
264.4736842105263, 0.8988764044943824
285.78947368421046, 0.617977528089888
300.3947368421052, 0.48689138576778923


==> DATA/Benchmark_comparison/Maxwell_1_top.csv <==
0, 0
8.684210526315791, 0
14.605263157894743, 0.09363295880149813
19.342105263157894, 0.26217228464419584
26.052631578947366, 0.5992509363295895
34.34210526315789, 1.1797752808988768
41.44736842105263, 1.835205992509362
48.157894736842096, 2.546816479400749
56.052631578947356, 3.464419475655431
60.39473684210526, 4.007490636704119
67.49999999999999, 4.887640449438202
72.63157894736842, 5.486891385767791
78.15789473684208, 6.104868913857677
84.4736842105263, 6.741573033707866
92.36842105263158, 7.415730337078652
98.68421052631578, 7.846441947565543
108.55263157894737, 8.370786516853933
121.9736842105263, 8.857677902621722
137.36842105263156, 9.176029962546817
152.76315789473682, 9.382022471910112
170.1315789473684, 9.49438202247191
189.4736842105263, 9.588014981273409
200.1315789473684, 9.625468164794007
202.1052631578947, 9.194756554307116
204.4736842105263, 8.670411985018728
207.6315789473684, 8.014981273408239
214.73684210526312, 6.741573033707866
221.4473684210526, 5.674157303370786
229.73684210526312, 4.588014981273408
236.4473684210526, 3.8764044943820224
244.34210526315786, 3.1835205992509366
253.81578947368416, 2.50936329588015
267.2368421052631, 1.835205992509362
290.52631578947364, 1.0674157303370784
300.3947368421052, 0.8614232209737818


==> DATA/Benchmark_comparison/Maxwell_2_bottom.csv <==
0, 0
116.29434954007883, 0
121.81340341655715, 0.2022471910112369
128.51511169513796, 0.629213483146069
136.39947437582128, 1.3932584269662929
143.88961892247042, 2.3146067415730354
152.56241787122204, 3.5056179775280896
163.20630749014452, 5.146067415730338
171.48488830486198, 6.404494382022473
180.55190538764782, 7.57303370786517
189.6189224704336, 8.53932584269663
199.8685939553219, 9.303370786516854
206.57030223390274, 8.202247191011237
216.42575558475687, 6.674157303370786
223.915900131406, 5.662921348314608
233.37713534822598, 4.606741573033709
246.38633377135346, 3.4831460674157313
254.27069645203676, 2.9438202247191025
269.250985545335, 2.179775280898877
279.8948751642575, 1.7977528089887649
300, 1.2808988764044962


==> DATA/Benchmark_comparison/Maxwell_2_top.csv <==
0, 0
19.710906701708275, 0
27.595269382391585, 0.38202247191011374
35.085413929040726, 0.9887640449438209
48.88304862023652, 2.584269662921349
59.921156373193156, 4.247191011235957
66.62286465177398, 5.280898876404495
76.87253613666228, 6.786516853932585
85.93955321944809, 7.9101123595505625
94.21813403416554, 8.696629213483146
111.16951379763466, 9.730337078651687
128.51511169513796, 10.224719101123597
145.86070959264123, 10.426966292134832
163.6005256241787, 10.49438202247191
199.8685939553219, 10.53932584269663
203.02233902759522, 9.797752808988765
208.14717477003938, 8.696629213483146
214.45466491458606, 7.48314606741573
227.85808147174765, 5.483146067415731
236.13666228646514, 4.494382022471911
245.20367936925095, 3.7078651685393265
250.72273324572927, 3.2808988764044944
264.5203679369251, 2.471910112359552
276.7411300919842, 1.9550561797752817
300, 1.3258426966292127


==> DATA/Benchmark_comparison/Maxwell_V_shape.csv <==
x, y
0, 0
8.328614071563788, 0
14.447591339391291, 1.9946807802344029
19.71671029313696, 8.776613694879364
24.13597741670515, 21.54255851381427
27.53541067303252, 39.89361560468823
31.6147331741871, 70.2127573769686
35.184135499769084, 107.31383206389395
39.773365208687515, 158.77660228122437
42.15297108167843, 190.69149476497498
44.70254602392395, 225.00000570682747
47.76204114174207, 257.3138282593423
50.481585153242214, 275.26595147690034
54.90084579290603, 285.2393553780724
60.50991585296968, 288.0319153185935
76.48725475127003, 288.4308529964611
89.91500573951612, 288.0319153185935
93.82435917141609, 282.4468106557578
97.73371260331606, 266.8883020917501
100.45325661481618, 250.9308558498748
104.02265894039819, 228.59042958942877
108.78187068637999, 196.27659181870732
116.09064440679859, 150.39893387331588
121.35976336054424, 122.0744728812699
126.45891324503526, 99.3351089429563
134.27762010883518, 73.40425879990897
144.8158709841353, 50.26594957462446
154.50425057754478, 36.30318411298364
165.0424884850361, 26.728740716989044
180, 17.952127022109682

==> DATA/Benchmark_comparison/Maxwell_infiltration_results.csv <==
t,q1,q2
1,1.11733959597602e-05,1.11733970654258e-06
2,1.11733948477966e-05,1.11733969239076e-06
3,1.11733938732073e-05,1.11733967864257e-06
4,1.1173393006609e-05,1.11733966505484e-06
5,1.11733922233786e-05,1.11733965173061e-06
6,1.11733915089171e-05,1.11733963861071e-06
7,1.11733908531381e-05,1.11733962570375e-06
8,1.11733902454563e-05,0.000476603352948787
9,1.11733896788674e-05,0.00354637817480844
10,1.11733891473577e-05,0.00994752940126801
11,1.11733886463016e-05,0.0199624141149191
12,1.11733881714644e-05,0.0337864283836185
13,1.11733877200967e-05,0.0515375752085295
14,0.00011681925481428,0.0732809701717693
15,0.000978273995706952,0.0990457004582388
16,0.0034410993093803,0.128835864924367
17,0.00795107423584299,0.162637866068808
18,0.0147541856668409,0.200425323174653
19,0.0240150717167271,0.242162459261509
20,0.0358480006400443,0.287806494831698
21,0.0503249535432494,0.337309387030495
22,0.067481321224772,0.390619130605819
23,0.0873232030934681,0.447680761514206
24,0.109835724774665,0.508437153992726
25,0.134990980517457,0.572829668024254
26,0.162754546559125,0.640798681516617
27,0.193090117782437,0.712284025652255
28,0.225962326957219,0.787225331198212
29,0.261338091748326,0.865562286778621
30,0.299186919830957,0.947234806371107
31,0.33948056455229,1.03218310195199
32,0.38219233623947,1.12034765771939
33,0.427296283307118,1.21166910414204
34,0.474766382726265,1.30608799272642
35,0.524575824393762,1.403544475438
36,0.576696434944587,1.50397789580502
37,0.631098258231656,1.60732630162025
38,0.68774928807061,1.71352589167312
39,0.746615332115038,1.82251041100402
40,0.807659973231821,1.93421051074312
41,0.87084458690752,2.04855308968324
42,0.936128370394484,2.16546063536091
43,1.0034683413503,2.28485058260708
44,1.07281926990035,2.40663470728002
45,1.14413351694678,2.5307185723629
46,1.21736076197847,2.65700104249812
47,1.29244761477126,2.7853738816602
48,1.36933711708088,2.91572144708364
49,1.44796815431425,3.04792049045339
50,1.52827481606021,3.18184007509707
51,1.61018577340684,3.31734161540257
52,1.69362378640574,3.45427904200565
53,1.77850552043581,3.59249909351637
54,1.86474192577391,3.73184173275672
55,1.95223947374238,3.8721406827431
56,2.04090243713282,4.01322407501065
57,2.13063601047151,4.15491520060365
58,2.22134937253731,4.29703335178545
59,2.3130464874453,4.43939474072189
60,2.40602315827046,4.58181348013669
61,2.50045565416742,4.7241026098055
62,2.59620267622415,4.8660751521972
63,2.69314191676996,5.00754518040653
64,2.79115601307227,5.14832888176398
65,2.89012792852816,5.28824560113416
66,2.98993933826364,5.42711884888358
67,3.09047004055621,5.56477725976451
68,3.19159778807169,5.70105549047431
69,3.29319833574975,5.83579504530465
70,3.39514562003354,5.9688450212904
71,3.49731202547253,6.10006276596052
72,3.59956871581443,6.22931444269596
73,3.70178602148243,6.35647550079245
74,3.80383388746333,6.48143104895378
75,3.90558239619022,6.60407613266145
76,4.00690238853552,6.72431591739467
77,4.10766621076062,6.84206578103295
78,4.20774861240949,6.95725131994242
79,4.30702780406415,7.06980827422244
80,4.40538664874165,7.17968237836484
81,4.50271390561672,7.2868291441617
82,4.5989053809485,7.3912135830419
83,4.69386479521681,7.492809875454
84,4.78750418004487,7.59160099471965
85,4.87975259418316,7.68757829270082
86,4.9707822027187,7.78074105470349
87,5.06072118773678,7.87109603053128
88,5.14945602702714,7.95865694827742
89,5.23689511803203,8.04344401700097
90,5.32295700703024,8.12548342394291
91,5.40756882958826,8.20480683141696
92,5.49066520278737,8.28145087797051
93,5.5721875552733,8.3554566878687
94,5.65208373194925,8.42686939241672
95,5.73030769753189,8.49573766611361
96,5.8068192651763,8.5621132801308
97,5.88158384177065,8.62605067518005
98,5.95457219250824,8.68760655522187
99,6.02576023233321,8.74683950327655
100,6.09512885455882,8.80380962023591
101,6.16266380745664,8.85857818702158
102,6.22835562578106,8.91120735031763
103,6.29219961441581,8.9617598318047
104,6.3541958685481,9.01029866060152
105,6.41434930134826,9.05688692843016
106,6.47266963820351,9.10158756686449
107,6.52917133077015,9.14446314589266
108,6.58387334907702,9.18557569292132
109,6.63679882738422,9.22498653127224
110,6.68797456576914,9.26275613716322
111,6.73742325927744,9.29894401412865
112,6.78533820792799,9.33360858381226
113,6.83188605904999,9.36680709205804
114,6.87704937738574,9.39859552923055
115,6.92083668031444,9.42902856371046
116,6.96326393946552,9.4581594875364
117,7.00434827598341,9.486040173194
118,7.04410851306944,9.51272104059072
119,7.08256544223738,9.53825103329507
120,7.11974134529284,9.56267760316354
121,7.15565957325805,9.58604670252424
122,7.19034423791153,9.60840278313392
123,7.22382001739073,9.62978880117341
124,7.25611205799253,9.65024622759413
125,7.2872459244978,9.66981506317618
126,7.31724758245196,9.68853385770479
127,7.34614341036002,9.70643973271733
128,7.37396023561538,9.72356840731669
129,7.40072538305271,9.73995422658841
130,7.42646672074671,9.75563019219932
131,7.45121268551665,9.77062799479275
132,7.47499227227926,9.78497804783193
133,7.49783497529047,9.79870952257556
134,7.51977067540493,9.81185038390262
135,7.54082947660469,9.82442742673107
136,7.56104150402094,9.83646631280431
137,7.5804366812197,9.84799160764288
138,7.59909625386492,9.85902681748323
139,7.61714372206887,9.86959442604658
140,7.63462989135159,9.8797159310009
141,7.65154762739966,9.88941187999642
142,7.66790800539516,9.89870190617256
143,7.68372534471108,9.90760476304824
144,7.69901224255712,9.91613835872165
145,7.71378025833785,9.92431978931775
146,7.72804074893058,9.9321653716326
147,7.74180522866468,9.93969067493417
148,7.75508522952445,9.94691055188724
149,7.767892187106,9.95383916857891
150,7.7802373881069,9.96049003362783
151,7.79213197858911,9.96687602636647
152,7.80358703683378,9.97300942409164
153,7.81461367015833,9.97890192838273
154,7.82522310597924,9.98456469049198
155,7.8354267668673,9.99000833581441
156,7.84523632233667,9.99524298744858
157,7.85466371098206,10.000278288861
158,7.86372112900531,10.0051234256711
159,7.87242098484169,10.009787146574
160,7.8807758238949,10.0142777834206
161,7.8887982317217,10.0186032704754
162,7.89650072614524,10.0227711628748
163,7.90389564822484,10.0267886543074
164,7.9110006818861,10.0306625939398
165,7.91790218202866,10.034399502599
166,7.92466350919318,10.038005588273
167,7.93126811818174,10.0414867609284
168,7.93770624067666,10.044848646643
169,7.94397819431267,10.0480966011159
170,7.95008558337885,10.0512357225652
171,7.95602907668744,10.0542708640367
172,7.9618087020537,10.057206645147
173,7.96742445295058,10.060047463283
174,7.97287671640944,10.0627975042797
175,7.97816621003526,10.0654607525977
176,7.98329392147215,10.0680410010216
177,7.98826108799737,10.0705418598996
178,7.99306920439051,10.072966765943
179,7.99772005822653,10.0753189906068
180,8.002215785438,10.0776016480678
181,8.0065589133147,10.0798177028192
182,8.01075237698086,10.0819699768992
183,8.01479950900007,10.0840611567688
184,8.01870400405963,10.0860937998573
185,8.0224698627294,10.0880703407887
186,8.02610132001164,10.0899930973047
187,8.02960276540942,10.0918642758992
188,8.03297866145767,10.0936859771774
189,8.0362334673079,10.0954602009518
190,8.03937601324615,10.0971888510904
191,8.04246689770181,10.0988737401257
192,8.04554931609238,10.1005165936387
193,8.04860631075215,10.1021190544286
194,8.05162546274438,10.1036826864771
195,8.0546014338874,10.1052089787082
196,8.05753157534057,10.1066993485861
197,8.06041300924102,10.1081551455388
198,8.06324241886909,10.1095776541921
199,8.06601639510152,10.1109680974567
200,8.06873185739705,10.1123276394667
201,7.9623999143669,9.99434785119942
202,7.74880416981771,9.75891911499431
203,7.53947799111709,9.52809951000305
204,7.33439308659362,9.30185941465543
205,7.13352038950988,9.080168786163
206,6.93683003559977,8.86299702748884
207,6.74429131078602,8.65031289795662
208,6.55587255859326,8.44208438785848
209,6.37154104307746,8.2382785403334
210,6.19126277929845,8.03886123062497
211,6.01500235037835,7.84379692216704
212,5.84272272826124,7.6530484200013
213,5.67438511194968,7.46657663939234
214,5.50994879330436,7.28434040347883
215,5.34937105694341,7.1062962795468
216,5.19260711764348,6.93239845960084
217,5.03961009605394,6.76259868758967
218,4.89033103151527,6.59684623299092
219,4.7447189292823,6.43508790845863
220,4.60273767959079,6.2772681278226
221,4.46434990668099,6.12332899981491
222,4.32949570151967,5.97321045239597
223,4.19810905034247,5.82685038237391
224,4.07012382145674,5.68418482507781
225,3.94547394842419,5.54514813909124
226,3.82409418296394,5.40967320141935
227,3.70591933143724,5.27769160890719
228,3.59088368364355,5.14913388220954
229,3.4789211088595,5.02392966910927
230,3.36996526351993,4.90200794446907
231,3.26394977741277,4.78329720456675
232,3.16080842275605,4.66772565399789
233,3.06047528667561,4.55522138372432
234,2.96288491608221,4.44571253920158
235,2.86797241642856,4.33912747783003
236,2.77567353650392,4.23539491524543
237,2.68592474564736,4.13444406019674
238,2.59866330369021,4.03620473795364
239,2.5138273238643,3.94060750234848
240,2.43135582905178,3.84758373668797
241,2.35118880181118,3.75706574387536
242,2.27326722866403,3.66898682616428
243,2.19753313917947,3.58328135502572
244,2.12392964018963,3.49988483165307
245,2.05240094518457,3.41873393865775
246,1.98289239913817,3.33976658352305
247,1.91535049908741,3.26292193438965
248,1.84972291072356,3.18814044874226
249,1.78595848119977,3.11536389555688
250,1.72400724832308,3.04453537145303
251,1.6638221636293,2.97559931137504
252,1.60536250968491,2.90850149430454
253,1.54858531583599,2.84318904448135
254,1.49344236488826,2.77961042858358
255,1.43988711924107,2.71771544929121
256,1.38787463386983,2.65745523563027
257,1.33736153175893,2.59878223046728
258,1.28830607031407,2.5416501754976
259,1.240667989403,2.48601409404514
260,1.19440831771019,2.43183027196605
261,1.1494893145593,2.3790562369252
262,1.10587444235023,2.32765073629138
263,1.0635283357235,2.27757371387569
264,1.02241676853185,2.22878628571741
265,0.982506619696747,2.18125071510223
266,0.943765840054163,2.13493038698054
267,0.906163418320291,2.08978978193621
268,0.869669345485991,2.04579444984152
269,0.834254580435384,2.0029109833193
270,0.799891017211173,1.96110699112027
271,0.766551454008469,1.92035107151166
272,0.734209563917022,1.88061278576183
273,0.702839867377871,1.84186263179569
274,0.672417706275695,1.80407201808623
275,0.642919219555565,1.76721323783924
276,0.614321320235816,1.7312594435203
277,0.586601673692049,1.69618462176647
278,0.559738677123221,1.66196356871846
279,0.5337114402539,1.6285718658037
280,0.508499767752481,1.59598585599515
281,0.484084140695117,1.56418262056646
282,0.460447157819503,1.53313995635974
283,0.43757211318446,1.50283635357842
284,0.415440993004326,1.47325097411453
285,0.394035909038803,1.44436363041661
286,0.373339706062066,1.41615476490204
287,0.353335926475766,1.388605429915
288,0.334008779389042,1.36169726822945
289,0.315343117797594,1.33541249409474
290,0.297324425624547,1.30973387481955
291,0.27993877274149,1.28464471288909
292,0.263172790407212,1.26012882860869
293,0.247013657167026,1.23617054326647
294,0.231449087896512,1.21275466280644
295,0.216467327775646,1.18986646200306
296,0.202057160138705,1.16749166912737
297,0.188207902479785,1.1456164510946
298,0.174909249306985,1.1242273990825
299,0.162151189760648,1.10331151460962
300,0.149924047091613,1.08285619606221


==> DATA/Benchmark_comparison/Med_res_high_Ks.csv <==
0, 0
50.743494423791816, -0.021778584392016853
63.011152416356865, 0.08711433756805675
76.39405204460967, 0.3702359346642474
92.00743494423791, 1.045372050816697
112.63940520446096, 2.373865698729583
128.8104089219331, 3.6588021778584388
143.3085501858736, 4.725952813067151
160.59479553903344, 5.771324863883847
175.09293680297398, 6.381125226860253
200.74349442379182, 7.099818511796733
206.31970260223048, 6.032667876588022
211.33828996282526, 5.2486388384754985
219.70260223048325, 4.2250453720508165
231.41263940520443, 3.245009074410163
243.12267657992564, 2.5698729582577133
276.5799256505576, 1.4156079854809427
300, 0.8493647912885649


==> DATA/Benchmark_comparison/Med_res_low_Ks.csv <==
0, 0
29.553903345724905, 0.021778584392015077
36.80297397769516, 0.23956442831216052
48.513011152416354, 0.9582577132486385
60.22304832713753, 2.047186932849364
76.95167286245353, 3.985480943738656
90.89219330855018, 5.662431941923774
102.04460966542752, 6.794918330308529
117.10037174721188, 7.927404718693285
141.63568773234198, 8.863883847549909
172.30483271375462, 9.321234119782215
199.62825278810408, 9.517241379310345
206.87732342007433, 7.949183303085299
216.91449814126392, 6.185117967332124
225.2788104089219, 5.030852994555353
244.23791821561335, 3.114337568058076
261.52416356877325, 2.047186932849364
283.8289962825278, 1.1978221415607972
300, 0.8275862068965516


==> DATA/Benchmark_comparison/Sulis_plot_a.csv <==
x, y
20.078740157480325, -0.043064809206542876
29.527559055118118, 0.32761962447001736
37.795275590551185, 0.9750454270139315
43.7007874015748, 1.5759539672925502
51.96850393700788, 2.6387643852210783
69.68503937007873, 5.22610539067232
87.4015748031496, 7.628831011508177
94.48818897637793, 8.46069049061175
105.11811023622047, 9.200787401574804
116.9291338582677, 9.802604482132041
134.64566929133858, 10.26686856450636
160.6299212598425, 10.501635372501514
179.52755905511808, 10.550696547546941
200.7874015748031, 10.55396729254997
204.33070866141728, 9.677589339794064
209.05511811023618, 8.662931556632344
216.14173228346456, 7.464021804966688
226.77165354330705, 5.711811023622048
232.6771653543307, 4.974258025439129
240.94488188976376, 4.144760751059964
252.755905511811, 3.131193216232587
268.1102362204724, 2.3489400363416113
282.28346456692907, 1.7972743791641452
300, 1.3846153846153868


==> DATA/Benchmark_comparison/Sulis_plot_b.csv <==
x,y
19.27083333333333, 0
20.83333333333333, 0.4467005076142119
23.4375, 1.2588832487309638
26.5625, 2.8020304568527923
30.729166666666664, 5.197969543147209
34.895833333333336, 7.248730964467006
38.541666666666664, 8.568527918781726
43.229166666666664, 9.746192893401016
49.479166666666664, 10.294416243654823
61.458333333333336, 10.538071065989849
104.16666666666666, 10.598984771573605
199.47916666666666, 10.578680203045685
202.08333333333331, 8.67005076142132
205.20833333333334, 6.659898477157362
208.33333333333334, 4.913705583756346
215.10416666666666, 2.8020304568527923
221.875, 1.7461928934010142
232.29166666666666, 0.9340101522842623
243.74999999999997, 0.527918781725889
266.14583333333337, 0.20304568527918754
300.00000000000006, 0.08121827411167537


==> DATA/Benchmark_comparison/Sulis_plot_c.csv <==
32.892249527410215, -0.014760147601476703
40.83175803402648, 0.02952029520295163
47.069943289224966, 0.10332103321033159
58.41209829867677, 0.3690036900369007
69.18714555765597, 0.7822878228782297
81.09640831758036, 1.3874538745387452
94.13988657844993, 2.2287822878228782
111.72022684310022, 3.586715867158671
121.92816635160685, 4.3099630996309966
128.73345935727792, 4.7380073800738005
139.50850661625714, 5.357933579335793
151.9848771266541, 5.9335793357933575
167.29678638941402, 6.420664206642066
182.60869565217396, 6.804428044280442
200.18903591682425, 7.084870848708487
203.59168241965978, 6.3468634686346865
216.06805293005675, 4.487084870848708
223.4404536862004, 3.5424354243542435
233.08128544423448, 2.5830258302583022
241.0207939508507, 1.9335793357933575
251.22873345935733, 1.328413284132841
267.1077504725898, 0.8708487084870846
282.41965973534974, 0.6494464944649447
300.00000000000006, 0.4870848708487081


==> DATA/Benchmark_comparison/Sulis_plot_d.csv <==
x,y
28.54477611940299, 0
34.701492537313435, 0.0729927007299267
39.17910447761194, 0.3503649635036501
44.77611940298508, 0.89051094890511
50.93283582089553, 1.8540145985401466
57.08955223880596, 2.9781021897810227
61.56716417910449, 3.6350364963503656
66.6044776119403, 4.306569343065694
72.76119402985074, 4.875912408759125
82.27611940298507, 5.474452554744527
97.38805970149255, 6.043795620437957
115.85820895522389, 6.496350364963504
139.92537313432837, 6.919708029197082
161.1940298507463, 7.1824817518248185
200.3731343283582, 7.532846715328469
200.3731343283582, 6.948905109489052
201.49253731343285, 6.277372262773723
202.61194029850748, 5.299270072992702
205.41044776119404, 3.9416058394160585
207.08955223880596, 2.9489051094890515
211.56716417910448, 1.6350364963503656
216.044776119403, 0.6861313868613141
219.40298507462688, 0.3065693430656937
225, 0.014598540145984273
300, 0


==> DATA/Benchmark_comparison/Sulis_resolution_dependence.csv <==
t,LowKsLowRes,LowKsMedRes,LowKsHighRes,HighKsLowRes,HighKsMedRes,HighKsHighRes
1,1.16591969332671e-06,1.13815970193412e-06,1.11386991346699e-06,1.16591956429789e-05,1.13815967766894e-05,1.11387094110095e-05
2,1.16591967820592e-06,1.1381596899511e-06,1.11387007869143e-06,1.16591942999078e-05,1.13815971881641e-05,1.11387180637942e-05
3,1.16591966316366e-06,1.13815967943304e-06,1.11387022453528e-06,1.16591930821023e-05,1.13815981387419e-05,1.11387253989196e-05
4,1.16591964820926e-06,1.1381596703144e-06,1.11387035747131e-06,1.16591920330042e-05,1.1381599455694e-05,1.11387319710819e-05
5,1.16591963333649e-06,1.13815966253445e-06,1.1138704812019e-06,1.16591912184529e-05,1.13816010211864e-05,1.11387380133964e-05
6,1.16591961855319e-06,1.13815965603389e-06,1.13105191837401e-06,1.16591907316057e-05,1.1381602753779e-05,1.11387436630217e-05
7,1.16591960384538e-06,1.13815965075629e-06,0.000427415490776858,1.16591906974355e-05,1.13816045975602e-05,1.11387490039893e-05
8,1.16591958923187e-06,1.13815964664852e-06,0.00276174919878037,1.1659191278227e-05,1.13816065135375e-05,1.11387540928125e-05
9,1.16591957470276e-06,1.13815964365769e-06,0.0078465136719156,1.1659192678565e-05,1.13816084755635e-05,1.11387589717686e-05
10,1.16591956025968e-06,1.13815964174004e-06,0.0160238197190485,1.16591951507881e-05,1.13816104651945e-05,1.11387636714866e-05
11,1.16591954592155e-06,1.13815964084193e-06,0.0274149502535009,1.16591990005113e-05,1.1381612470018e-05,1.11387682133349e-05
12,1.16591953167707e-06,1.13815964090691e-06,0.0420543018470408,1.16592045925193e-05,1.13816144815741e-05,1.11387726169856e-05
13,1.16591951753131e-06,1.13815964191481e-06,0.0599460945438537,1.16592123561578e-05,1.13816164940147e-05,1.113877689866e-05
14,1.16591950350637e-06,1.13815964381409e-06,0.0810807970117385,1.16592227928127e-05,1.13816185039169e-05,1.11387810693275e-05
15,1.1659194895934e-06,1.13815964656571e-06,0.105438671023559,1.16592364812691e-05,1.13816205091353e-05,1.11387851394048e-05
16,1.1659194758061e-06,1.13815965014008e-06,0.132991624757681,1.16592540848233e-05,1.13816225094612e-05,1.11387891187255e-05
17,1.16591946215414e-06,1.13815965447757e-06,0.163705797848961,1.16592763582985e-05,1.138162450472e-05,1.11387930144747e-05
18,1.16591944864862e-06,1.13815965956675e-06,0.197544376890954,1.16593041553525e-05,1.13816264964848e-05,1.11387968331855e-05
19,1.16591943529626e-06,1.1381596653686e-06,0.234469860977168,1.16593384363194e-05,1.13816284870108e-05,1.11388005788622e-05
20,1.16591942212997e-06,1.13815967184899e-06,0.27444545253098,1.16593802760749e-05,1.13816304803732e-05,1.11388042595e-05
21,1.16591940914228e-06,1.13815967897981e-06,0.317435657492727,1.16594308726819e-05,1.13816324808132e-05,1.11388078770381e-05
22,1.1659193963686e-06,1.13815968673668e-06,0.363406360390552,1.16594915560651e-05,1.13816344952545e-05,1.11388114383381e-05
23,1.16591938382485e-06,1.13815969507682e-06,0.41232464490395,1.16595637976833e-05,1.13816365300335e-05,1.11388149436755e-05
24,1.16591937153617e-06,1.13815970398975e-06,0.464158552892592,1.16596492202e-05,1.13816385935137e-05,1.11388183977221e-05
25,1.16591935952122e-06,1.13815971344462e-06,0.518876882995522,1.16597496079734e-05,1.13816406955773e-05,1.11388218026091e-05
26,1.16591934781233e-06,1.13815972341658e-06,0.576449057418847,1.16598669181778e-05,1.13816428497751e-05,1.11388251626817e-05
27,1.16591933643725e-06,1.13815973388411e-06,0.63684504209209,1.1660003292296e-05,1.13816450715568e-05,1.1138828477966e-05
28,1.16591932543703e-06,0.000106484182333002,0.700035287573469,1.16601610687171e-05,1.13816473809443e-05,1.11388317515602e-05
29,1.16591931484934e-06,0.00457417354956253,0.765990657401821,1.16603427958043e-05,1.13816497892544e-05,4.19817173412578e-05
30,1.16591930471892e-06,0.0164256993319185,0.834682318949584,1.16605512459237e-05,1.13816523187648e-05,0.000250532402368829
31,1.16591929508266e-06,0.0338605716099368,0.906081582991473,1.16607894303733e-05,1.13816549983706e-05,0.000797467901111638
32,1.16591928599105e-06,0.0560822819011409,0.98015968776474,1.16610606153117e-05,1.13816578633089e-05,0.00180723548674387
33,1.16591927751385e-06,0.0826328987851008,1.05688753033639,1.16613683387461e-05,1.13816609566407e-05,0.00338271145932336
34,1.16591926969748e-06,0.113199773038742,1.13623535211446,1.16617164289786e-05,1.13816643304005e-05,0.00561122532003442
35,1.16591926261286e-06,0.147550375337282,1.21817238644864,1.16621090237057e-05,1.13816680460138e-05,0.00856805116125878
36,1.16591925633116e-06,0.185502381760693,1.3026664761662,1.16625505914709e-05,1.13816721756281e-05,0.0123187499700419
37,1.1659192509316e-06,0.2269075601554,1.38968366804638,1.16630459540387e-05,1.13816768051765e-05,0.0169208660542659
38,1.16591924649362e-06,0.271642155471653,1.47918779009251,1.16636003107978e-05,1.13816820347077e-05,0.0224252149432325
39,1.16591924312649e-06,0.319600722177017,1.57114001674471,1.16642192650747e-05,1.13816879811668e-05,0.028876892722973
40,1.16591924090906e-06,0.370691945133572,1.66549842710668,1.16649088526055e-05,1.13816947809976e-05,0.0363160854434644
41,1.16591923996805e-06,0.424835681045698,1.76221756141204,1.16656755723797e-05,1.13817025925884e-05,0.0447787295905278
42,1.1659192404204e-06,0.481960785079826,1.86124798160665,1.16665264203441e-05,1.13817115994949e-05,0.0542970584453948
43,1.16591924238665e-06,0.542003460617334,1.96253584275152,1.1667468925632e-05,1.13817220141234e-05,0.0649000591375886
44,1.16591924601229e-06,0.604905966414736,2.06602248280908,1.16685111907664e-05,1.13817340819386e-05,0.0766138585430901
45,1.16591925144452e-06,0.670615571836284,2.17164403911098,1.16696619351005e-05,1.13817480849015e-05,0.0894620516622297
46,1.16591925886719e-06,0.739083685370856,2.27933110030149,1.16709305429345e-05,1.1381764348579e-05,0.103465982913699
47,1.16591926844462e-06,0.810265103700261,2.38900840273142,1.16723271158285e-05,1.13817832461232e-05,0.118644988456053
48,1.1659192803811e-06,0.884117343240423,2.50059458010572,1.16738625313665e-05,2.91378024656778e-05,0.135016605916759
49,1.16591929489424e-06,0.960600026217401,2.61400197466014,1.16755485069794e-05,0.000164045631722237,0.152596756592448
50,1.16591931222522e-06,1.03967430066457,2.7291365172812,1.16773976721169e-05,0.000555621048202841,0.171399904135665
51,0.000190906710041016,1.12130227925777,2.84589768282924,1.16794236480791e-05,0.00134433072396807,0.191439193045894
52,0.00609082410529515,1.20544648627062,2.96417852552946,1.1681641137884e-05,0.00266222792679329,0.212726569524982
53,0.0208398020850836,1.29206930551962,3.08386579767994,1.16840660276835e-05,0.00462846881851167,0.23527288670836
54,0.0422581216953952,1.38113242521837,3.20484015338039,1.16867155019431e-05,0.00734758261224187,0.259087995996911
55,0.0693959328515676,1.47259627831255,3.32697643704717,1.16896081756184e-05,0.0109093252053121,0.284180825765996
56,0.101695408063961,1.56641947920283,3.45014405470265,1.1692764246591e-05,0.0153895098947982,0.310559448453788
57,0.138770632222669,1.66255825982134,3.57420742451476,1.16962056754131e-05,0.020851417186674,0.338231136787658
58,0.180331530643785,1.76096590981794,3.6990265013052,1.16999563991838e-05,0.0273474965640656,0.367202409704588
59,0.226148536301403,1.86159222713477,3.82445736831106,1.17040425959824e-05,0.0349211497727203,0.39747906835559
60,0.276033412777163,1.96438298648629,3.95035288819504,1.17084930266856e-05,0.043608447448584,0.429066222450698
61,0.329827746246722,2.06927943420107,4.07656340421771,1.17133395436631e-05,0.0534396831433909,0.461968307097912
62,0.387395527791068,2.17621781850584,4.20293748163142,7.2340904457224e-05,0.0644407118971073,0.49618909021485
63,0.448618104379147,2.2851289646305,4.32932267874695,0.00085190993905947,0.0766340542199021,0.531731670543913
64,0.513390587245592,2.39593790407802,4.45556633676452,0.00253411812227461,0.0900397700529156,0.568598466280042
65,0.581619198449705,2.5085635670402,4.58151637735181,0.0050147945922338,0.104676122635656,0.606791194323305
66,0.65321924167757,2.62291854625928,4.70702209708435,0.00827954040649654,0.12056006051467,0.64631084014326
67,0.728113497843513,2.73890893965858,4.83193494822378,0.0123374318728561,0.137707548999421,0.687157618490717
68,0.806230913382012,2.85643427782193,4.9561092958769,0.0172074067898914,0.156133781884278,0.729330925034407
69,0.887505490614737,2.97538754093202,5.07940314232824,0.0229134100981794,0.175853301610929,0.772829279055739
70,0.971875316293821,3.09565526812701,5.20167881024179,0.0294821581506405,0.196880052195773,0.817650257701856
71,1.05928168238974,3.21711776045568,5.32280357745312,0.0369419490458096,0.219227385540295,0.863790422231057
72,1.14966826583385,3.33964937675898,5.44265025718765,0.0453219650777299,0.242908037250459,0.91124523685725
73,1.24298034324236,3.46311891993998,5.56109771871214,0.054651833278895,0.267934084349504,0.960008980941334
74,1.3391640238429,3.58739010926083,5.67803134462274,0.0649613322361342,0.294316894606742,1.01007465542172
75,1.438165489619,3.7123221325796,5.7933434221629,0.0762801872107284,0.322067074088117,1.06143388452104
76,1.53993023652105,3.83777027086398,5.90693346712284,0.0886379208281082,0.351194417394762,1.11407681390698
77,1.64440231472372,3.96358658593548,6.01870847997241,0.102063739847241,0.381707863251741,1.16799200661827
78,1.75152356947992,4.08962066124497,6.12858313485551,0.116586446468901,0.413615456683301,1.22316633818851
79,1.86123288720482,4.2157203845842,6.23647990319406,0.132234366462066,0.446924317911063,1.27958489250524
80,1.9734654540428,4.34173276101911,6.34232911424456,0.149035289045634,0.481640617288926,1.33723086002799
81,2.0881520363266,4.46750474399447,6.44606895564819,0.167016415051271,0.517769555001272,1.39608544005152
82,2.20521829401457,4.59288407250695,6.547645417853,0.186204310906664,0.555315343862178,1.45612774873709
83,2.32458413937008,4.71772010246332,6.6470121865753,0.206624866638046,0.594281193333047,1.51733473464347
84,2.44616315381259,4.84186462081344,6.74413048787069,0.228303256525759,0.634669292796558,1.57968110346742
85,2.56986207601101,4.96517263175039,6.83896889063282,0.251263901337058,0.67648079216311,1.64313925365107
86,2.69558037391434,5.08750310516786,6.93150307148233,0.275530431254316,0.719715778020963,1.7076792244291
87,2.82320991253779,5.20871967862728,7.02171554705604,0.301125648746493,0.764373243754429,1.7732686577743
88,2.95263472797809,5.32869130527209,7.10959537867001,0.328071490718864,0.810451052327311,1.83987277547081
89,3.08373091636687,5.44729284139884,7.19513785421785,0.356388989334975,0.857945890746951,1.90745437269952
90,3.21636664435037,5.5644055685816,7.27834415199067,0.386098230946035,0.9068532155715,1.97597382893646
91,3.35040228527651,5.67991764711204,7.35922099087637,0.417218312595042,0.957167189187467,2.04538913670755
92,3.48569068266494,5.7937244981709,7.43778027112674,0.44976729559095,1.00888060695316,2.11565594893227
93,3.62207753981936,5.90572911338416,7.51403870957859,0.483762155431128,1.06198481566634,2.18672764502469
94,3.759401931707,6.01584229229149,7.58801747289126,0.519218728355391,1.11646962416206,2.25855541573522
95,3.89749693257067,6.12398280879778,7.65974181202529,0.556151653689339,1.17232320716998,2.3310883664578
96,4.03619035023855,6.23007750878803,7.72924070084337,0.594574311095759,1.22953200385447,2.40427363846986
97,4.17530555584009,6.33406134193563,7.79654648137135,0.63449875320391,1.2880806127179,2.47805654732218
98,4.31466239568489,6.43587733145435,7.86169451792074,0.675935633175288,1.34795168476449,2.55238073735752
99,4.45407817047523,6.53547648612991,7.92472286194835,0.718894127100938,1.40912581699431,2.62718835111503
100,4.59336866583882,6.63281765942222,7.985671929218,0.763381851234043,1.47158144842256,2.70242021217752
101,4.73234921741262,6.72786736075688,8.04458419053639,0.809404774182531,1.53529476089578,2.77801601984197
102,4.87083579338323,6.82059952433082,8.10150387706218,0.856967124321385,1.60023958700385,2.85391455384543
103,5.00864607749607,6.91099524085475,8.15647670093601,0.90607129282827,1.66638732736411,2.93005392393639
104,5.14560053605003,6.99904245765129,8.20954959174962,0.956717732899221,1.73370687932123,3.00637373570621
105,5.28152345327146,7.08473565243583,8.2607704491665,1.00890485585927,1.80216457962743,3.08281281182865
106,5.41624392065983,7.16807548594094,8.31018791182092,1.06262892504182,1.87172416273099,3.15930771838244
107,5.54959676736753,7.24906843831421,8.35785114246147,1.11788394846873,1.942346736053,3.23579553857284
108,5.68142342035673,7.32772643393798,8.40380962916306,1.17466157151449,2.0139907742235,3.31221390970816
109,5.81157268490964,7.40406645900014,8.44811300231085,1.23295097087874,2.0866121333349,3.38850114196795
110,5.93990143799226,7.47811017579466,8.49081086695707,1.29273875131794,2.16016408613312,3.46459641810897
111,6.06627522892763,7.54988353736485,8.53195265001531,1.3540088466952,2.23459737875195,3.54043999433326
112,6.1905687837687,7.61941640572543,8.57158746189506,1.4167424269926,2.30986030926825,3.61597339014163
113,6.31266641162759,7.68674217652087,8.60976397187136,1.48091781298899,2.38589882802121,3.69113957010243
114,6.43246231296963,7.75189741260665,8.64653029643469,1.54651040033742,2.46265665930548,3.76588311593779
115,6.54986079149067,7.81492148867655,8.68193390010176,1.61349259477437,2.54007544372172,3.84015038694441
116,6.6647763726334,7.87585624871421,8.71602150794433,1.68183376015817,2.61809490015533,3.91388966739915
117,6.77713383304843,7.93474567771971,8.74883902913361,1.7515001809656,2.69665300606198,3.98705129999564
118,6.88686814635342,7.99163558885602,8.78043149079706,1.82245504077291,2.77568619447096,4.05958780464142
119,6.99392435139161,8.0465733268798,8.81084298149019,1.8946584181093,2.85512956588125,4.13145398223293
120,7.09825734983653,8.09960748846224,8.84011660359782,1.96806730090305,2.93491711302212,4.20260700332276
121,7.1998316404415,8.15078765977479,8.86829443399542,2.04263562054138,3.01498195628579,4.27300648158604
122,7.29862099750465,8.20016417150731,8.89541749232132,2.11831430633987,3.09525658751409,4.34261453191725
123,7.39460810122727,8.24778787130402,8.92152571623423,2.19505136096846,3.17567311973688,4.4113958133817
124,7.48778412759931,8.29370991344367,8.946657943056,2.27279195711611,3.25616354041748,4.47931755736238
125,7.57814830527574,8.33798156545459,8.97085189722738,2.35147855539548,3.33665996575759,4.54634958180877
126,7.66570744662772,8.38065403124091,8.99414418303289,2.43105104320147,3.41709489365123,4.61246429201736
127,7.75047545977962,8.42177829020023,9.01657028208096,2.51144689394975,3.49740145295068,4.67763666842513
128,7.83247284800581,8.46140495173681,9.03816455505516,2.5926013458345,3.57751364681466,4.741844242569
129,7.91172620236652,8.49958412451416,9.05896024728175,2.67444759896776,3.6573665880466,4.80506706195819
130,7.98826769293237,8.53636529974498,9.07898949768937,2.75691702950407,3.73689672449392,4.86728764475513
131,8.06213456340108,8.57179724778505,9.09828335076436,2.83993941911174,3.81604205276483,4.9284909251893
132,8.13336863335014,8.60592792727661,9.11687177113505,2.92344319793666,3.89474231872169,4.98866419064347
133,8.20201581182056,8.63880440607751,9.13478366044386,3.00735569902035,3.97293920342447,5.04779701135374
134,8.26812562538528,8.67047279321068,9.15204687619434,3.09160342197838,4.05057649342104,5.1058811636582
135,8.33175076334137,8.70097818107595,9.16868825228376,3.17611230362965,4.12760023450736,5.1629105477107
136,8.39294664217561,8.73036459717799,9.18473362095715,3.26080799318582,4.20395886830659,5.21888110055136
137,8.45177099099575,8.75867496464368,9.20020783594082,3.34561612956939,4.27960335123703,5.2737907053923
138,8.50828345920072,8.78595107082354,9.21513479653498,3.43046261842402,4.35448725565327,5.32763909793888
139,8.5625452472776,8.81223354329893,9.22953747246596,3.51527390641666,4.4285668531462,5.38042799492454
140,8.61461876126962,8.83756183264492,9.2434379293163,3.59997725050108,4.50180118017775,5.43216208670943
141,8.66456729115238,8.86197420132894,9.25685735437054,3.68450097991561,4.57415208639974,5.48284687255519
142,8.71245471308688,8.88550771815778,9.26981608272935,3.76877474882347,4.64558426616273,5.53248777138035
143,8.7583452152847,8.90819825771819,9.28233362356159,3.85272977766687,4.71606527385985,5.58109189921944
144,8.80230304702386,8.93008050412672,9.29442868637689,3.93629908148988,4.78556552386988,5.62866776403209
145,8.84439229018684,8.95118795908781,9.30611920721597,4.0194176836899,4.85405827596579,5.67522511447316
146,8.88467665255713,8.97155295347781,9.3174223746664,4.10202281387738,4.92151960713604,5.72077485128396
147,8.92321928200245,8.99120666169844,9.32835465562473,4.18405408875173,4.98792837083069,5.76532900110023
148,8.96008260058849,9.01017911890476,9.33893182073427,4.26545367513691,5.05326614469033,5.80890051765854
149,8.9953281576075,9.02849924057625,9.34916896943863,4.3461664345574,5.11751716784489,5.85150314240804
150,9.0290165004624,9.04619484409689,9.35908055459901,4.42614004897084,5.18066826888479,5.89315132835403
151,9.06120706232492,9.06329267203616,9.3686804066314,4.50532512750419,5.24270878560629,5.93386016814288
152,9.09195806547567,9.07981841685046,9.37798175712654,4.5836752942632,5.30363047762068,5.97364532142663
153,9.12132643923915,9.09579674674819,9.38699726192258,4.6611472575005,5.36342743289303,6.01252294417934
154,9.14936775143954,9.11125133248567,9.39573902360523,4.73770086063196,5.42209596924352,6.05050962076296
155,9.17613615232836,9.12620487488297,9.40421861341679,4.81329911578985,5.47963453180217,6.08762229908919
156,9.20168432996462,9.14067913286919,9.41244709255848,4.88790822079895,5.53604358735964,6.12387822904713
157,9.22606347606565,9.15469495188629,9.42043503287625,4.96149756066856,5.59132551650332,6.15929490455912
158,9.24932326138765,9.16827229249822,9.42819253692292,5.03403969494508,5.64548450437012,6.19389001185855
159,9.27151181973904,9.18143025906874,9.43572925739319,5.10551033263114,5.69852643078624,6.2276813819831
160,9.29267573977738,9.19418712838671,9.44305441593139,5.17588829704172,5.75045876050272,6.26068694189429
161,9.31286006378797,9.20656037813216,9.45017682131351,5.24515548451767,5.8012904341718,6.29292466646175
162,9.33210829269166,9.21856671508867,9.45710488700838,5.31329682553741,5.8510317606461,6.32441253469261
163,9.35046239657852,9.23022210302065,9.463846648124,5.38030027557311,5.89969431112114,6.35516848978246
164,9.36796283011078,9.24154179014418,9.47040977774718,5.4461569877063,5.94729081558041,6.38521040261772
165,9.38464855218793,9.25254033613033,9.476801602686,5.51086590631024,5.99383506194456,6.41455603849535
166,9.40055704931175,9.26323163858978,9.48302911857936,5.57441777336498,6.03934179827047,6.44322302686875
167,9.41572436213299,9.2736289589941,9.48909900452427,5.63680175599622,6.0838266382921,6.47122883394934
168,9.43018511470563,9.28374494799845,9.49501763714333,5.69802874633418,6.12730597054707,6.49859073800377
169,9.44397254601386,9.29359167013597,9.50079110400959,5.75810317767061,6.16979687128633,6.52532580719415
170,9.45711854337609,9.30318062786065,9.50642521658245,5.81703202203028,6.21131702132135,6.55145087981434
171,9.46965367736713,9.3125227849209,9.51192552262395,5.87482471914022,6.25188462692615,6.57698269248121
172,9.48160723793321,9.32162858905108,9.51729731810992,5.93149311792561,6.29151834487635,6.60193866105487
173,9.49300727140688,9.3305079939721,9.52254565865058,5.98705143496856,6.33023721167794,6.62633542544904
174,9.50388061816024,9.33917048069686,9.52767537043617,6.04151623571855,6.36806057701267,6.65018823261972
175,9.5142529506597,9.34762507813903,9.53269106072239,6.09490644631854,6.40500804140883,6.6735122398933
176,9.52414881171479,9.3558803830269,9.53759712787096,6.14724340717745,6.44109939813222,6.69632238913703
177,9.53359165273542,9.36394457912666,9.54239777096037,6.19855098489449,6.47635457929233,6.71863335984188
178,9.54260387183387,9.37182545578225,9.54709699898183,6.24885576749491,6.51079360617577,6.74045954763755
179,9.55120685163014,9.37953042578002,9.55169863963503,6.29818738486957,6.54443654387695,6.76181505105997
180,9.55942099663456,9.38706654254858,9.55620634773855,6.34657902725274,6.57730346044874,6.78271366343157
181,9.56726577010137,9.39444051670604,9.56062361326898,6.39406829957452,6.60941439079227,6.8031688783022
182,9.57475973026122,9.4016587319676,9.56495376904293,6.44069871183207,6.64078909545883,6.82319392989473
183,9.58192056585374,9.4087272604274,9.56919999805578,6.48652261364057,6.67144737459917,6.84280178567834
184,9.5887651308957,9.41565187722973,9.57336534049024,6.53160919753671,6.70140905681197,6.86200506565749
185,9.59530947863071,9.42243807464514,9.57745270040834,6.57617149902932,6.73069368890804,6.88081604048282
186,9.60156889461565,9.42909107540225,9.58146485213921,6.6205353138562,6.75932064035824,6.8992466441463
187,9.60755792882779,9.43561584579161,9.58540444637499,6.67046293260781,6.78730908619634,6.91730848171069
188,9.61329042701559,9.44201710822265,9.58927401598743,6.74435414784253,6.81467799326379,6.9350128358649
189,9.61877956110893,9.4482993529124,9.59307598157607,6.83619758195026,6.8414461097793,6.95237067302147
190,9.62403785850521,9.45446684923422,9.59681265676002,6.92686762566006,6.86763195824816,6.96939264927679
191,9.62907723047955,9.46052365657162,9.60048625322383,7.01635535314718,6.89325383177339,6.98608911637628
192,9.63390899963298,9.46647363469438,9.60409888552807,7.10465509934692,6.91832979389602,7.00247012775047
193,9.6385439263814,9.47232045367345,9.60765257569496,7.19176206131006,6.9428776821849,7.01854544465109
194,9.64299223449192,9.47806760335147,9.61114925757875,7.27767214787531,6.9669151160675,7.03432454239588
195,9.64726363567712,9.48371840238517,9.61459078103041,7.36238182207391,6.99045950909975,7.04981661700704
196,9.65136735326015,9.48927600687559,9.61797891586559,7.44588794394595,7.01352808692905,7.0650305946299
197,9.6553121449256,9.49474341860203,9.62131535564479,7.52818762022593,7.03613791291319,7.07997514090916
198,9.65910632457521,9.50012349287518,9.62460172127428,7.60927806614563,7.05830592452309,7.09465944467348
199,9.66275778330581,9.5054189460241,9.6278395644354,7.68915648344229,7.08004898899904,7.10909236824829
200,9.66627400953184,9.5106323625322,9.63103037085065,7.76781995757286,7.10138400485516,7.12328157979745
201,9.55245103352082,9.3993081837491,9.51715857479754,7.73736920038146,7.01864452142731,7.03348258349443
202,9.3231120699467,9.17323608228161,9.28805884009491,7.59831519706529,6.83325772429737,6.84124921978654
203,9.09814716336502,8.95152353931857,9.06342898590449,7.46048849341929,6.65121259912743,6.65269554290416
204,8.87753971922911,8.73414857010835,8.84323933641136,7.32394772398632,6.47252328763537,6.46781035555088
205,8.66127138506595,8.52108797347409,8.62746075345944,7.18874869475751,6.29720178838277,6.28658263386342
206,8.44932220997444,8.3123174429878,8.41606394065482,7.05494468155436,6.12525839210885,6.10900037356999
207,8.24167071079699,8.10781159128203,8.20901914455261,6.92258664715517,5.95670215485263,5.93505013211732
208,8.03829384712546,7.9075438892455,8.00629592696502,6.79172336883279,5.79154146454196,5.76471678335999
209,7.83916692221345,7.71148653630911,7.80786293457501,6.66240148184862,5.62978792106021,5.59798334958954
210,7.64426343284284,7.51961028386377,7.61368765475822,6.53466545202876,5.47144464711608,5.43483085311773
211,7.4535548918011,7.33188423449324,7.42373616589457,6.40855749390203,5.31651618128092,5.27523828807616
212,7.26701064424689,7.14827563745085,7.23797289557707,6.28411745148992,5.16503240580175,5.11918251162677
213,7.08459769543516,6.9687496971629,7.05636039975103,6.16138265777797,5.01705839820872,4.96663792855534
214,6.90628056301094,6.79326940744113,6.87885917329991,6.04038778689498,4.87274305438458,4.81757643302631
215,6.73202116294615,6.62179542010529,6.70542749942493,5.92116471060073,4.73999310913309,4.67196752934314
216,6.5617787345092,6.45428595315769,6.5360213420509,5.80374236815699,4.63082981484741,4.52977834645575
217,6.39550980656483,6.29069674066225,6.3705942827557,5.68814665624572,4.53679001067469,4.39097364290404
218,6.23316820504167,6.13098102409899,6.20909750149302,5.57440034342617,4.44451844637309,4.25551586036647
219,6.07470509954614,5.97508958316335,6.05147979867796,5.46252301174207,4.3540200275122,4.12336519689066
220,5.92006908578835,5.82297080270265,5.89768765499754,5.35253102653244,4.26528823191233,3.99447969811845
221,5.76920629962861,5.67457077164964,5.74766532452941,5.24443753424808,4.17831449149371,3.86881540891777
222,5.62206055807882,5.52983340935047,5.60135495632984,5.13825248711446,4.09308828790879,3.7463264831708
223,5.4785735224184,5.38870061451003,5.45869673951473,5.03398269277582,4.00959724763039,3.62696533195581
224,5.33868487863478,5.25111243202746,5.31962906693631,4.93163188657036,3.92782724320122,3.51068276244922
225,5.20233253061873,5.11700723320565,5.18408871279558,4.8312008237856,3.84776249973676,3.39742819364986
226,5.06945280187707,4.98632190514144,5.05201101987669,4.73268738909462,3.76938570553863,3.28714979571906
227,4.93998064192889,4.85899204549687,4.92333009250323,4.63608672034261,3.69267812556946,3.17979463437237
228,4.81384983399583,4.73495215928341,4.79797899176639,4.54139134391546,3.61761971652852,3.07530886746692
229,4.69099320105256,4.61413585473671,4.67588993003464,4.44859131905118,3.54418924231836,2.97363794333886
230,4.57134280775211,4.49647603579891,4.55699446220866,4.35767438863098,3.47236438878528,2.87472668144423
231,4.4548301561719,4.38190508914644,4.44122367161609,4.26862613419738,3.40212187673482,2.77851949904473
232,4.34138637372548,4.27035506409408,4.32850834884461,4.18143013316888,3.33343757235272,2.68496056963632
233,4.23094239195304,4.16175784406599,4.21877916217838,4.09606811645517,3.2662865942959,2.59399388109718
234,4.12342911522867,4.0560453086476,4.11196681863307,4.01252012490843,3.20064341684841,2.5055635069549
235,4.01877757871552,3.95314948551766,4.00800221487615,3.9307646632697,3.13648196866236,2.41961356633358
236,3.91691909514947,3.85300269180897,3.90681657757154,3.85077885048182,3.0737757267177,2.33608851980925
237,3.81778539024793,3.7555376646596,3.80834159290565,3.77253856544007,3.01249780523943,2.25493311371708
238,3.72130872672255,3.66068768089724,3.71250952523401,3.69601858743161,2.95262103940263,2.1760926485971
239,3.62742201702365,3.56838666594847,3.61925332491813,3.62119273068095,2.89411806373739,2.09951295689313
240,3.5360589250681,3.47856929218843,3.52850672563563,3.54803397256552,2.83696138521375,2.0251405552617
241,3.44715395729782,3.39117106704283,3.44020433143313,3.47651457519594,2.78112345104756,1.95292274959011
242,3.36064254349299,3.30612841123151,3.35428169386818,3.4066062001688,2.72657671131531,1.88280770423913
243,3.2764611078186,3.22337872759956,3.27067537975708,3.33828001639827,2.67329367650768,1.81474453069158
244,3.19454713062325,3.14286046102306,3.18932302999708,3.27150680101695,2.62124697018195,1.74868341363333
245,3.11483920153461,3.06451314990386,3.11016340998084,3.20625703340641,2.57040937689996,1.68457572452248
246,3.03727706440934,2.98827746978315,3.03313645213614,3.14250098247673,2.52075388565536,1.62237415394785
247,2.96180165469962,2.91409526960963,2.95818329113006,3.08020878736172,2.472253729008,1.56203299618732
248,2.88835512979461,2.8419096011959,2.88524629227439,3.01935053173514,2.42488241815164,1.50350840271239
249,2.8168808928843,2.77166474238793,2.81426907365996,2.95989631198224,2.37861377414547,1.44675909758485
250,2.74732361087904,2.70330621445955,2.74519652253428,2.90181629948425,2.33342195554142,1.39174753084925
251,2.67962922689705,2.63678079422556,2.6779748064185,2.84508079728749,2.28928148263796,1.33844315296526
252,2.61374496781188,2.5720365213474,2.61255137943939,2.78966029144146,2.24616725858704,1.28683323378065
253,2.54961934732706,2.50902270128216,2.54887498432906,2.73552549729398,2.20405458757545,1.23700846964357
254,2.48720216501933,2.44768990430237,2.48689565052078,2.6826474010348,2.16291919029532,1.19634901366057
255,2.42644450176634,2.38798996098877,2.42656468874459,2.63099729677601,2.12273721691009,1.16828063462153
256,2.36729871194823,2.32987595457342,2.36783468250053,2.58054681945517,2.08348525771402,1.14521402482676
257,2.30971841278592,2.27330221048524,2.31065947676273,2.53126797383903,2.0451403516736,1.12273035489687
258,2.25365847115384,2.21822428342609,2.25499416424185,2.48313315989955,2.00767999302974,1.10082038219785
259,2.19907498817894,2.16459894228012,2.20079506951001,2.43611519482235,1.97108213613038,1.07946738092327
260,2.14592528191385,2.11238415313712,2.14801973126807,2.39018733189955,1.93532519865235,1.05865511221963
261,2.0941678683494,2.0615390606876,2.0966268830131,2.34532327654611,1.9003880633625,1.03836781630692
262,2.04376244100877,2.01202396822584,2.0465764323422,2.30149719966875,1.86625007855802,1.01859020162796
263,1.99466984934528,1.96380031647757,1.99782943910857,2.25868374860318,1.83289105731679,0.999307433855969
264,1.94685207614514,1.91683066144875,1.95034809262633,2.21685805582521,1.80029127567953,0.980505124807944
265,1.90027221411902,1.8710786514752,1.90409568810275,2.17599574562748,1.76843146987673,0.962169321306178
266,1.85489444184843,1.82650900363495,1.85903660245948,2.136072938944,1.73729283270543,0.944286494026846
267,1.81068399923619,1.78308747966998,1.81513626968865,2.09706625649152,1.7068570091523,0.926843526370602
268,1.7676071625964,1.74078086154937,1.77236115587514,2.05895282038666,1.67710609135281,0.909827703386153
269,1.72563121950448,1.69955692679221,1.73067873400255,2.0217102543864,1.64802261296852,0.89322670077466
270,1.68472444351493,1.6593844236561,1.69005745864813,1.9853166828898,1.61958954305814,0.877028573999469
271,1.64485606884355,1.62023304628571,1.65046674066002,1.94975072882836,1.59179027951171,0.861221747522871
272,1.60599626509883,1.58207340990506,1.61187692189989,1.91499151056363,1.5646086421111,0.845795004188762
273,1.56811611213804,1.54487702612749,1.574259250124,1.88101863790115,1.53802886527501,0.830737474767617
274,1.53118757511409,1.5086162784482,1.537585854067,1.84781220732194,1.51203559054099,0.816038627677628
275,1.49518347977075,1.47326439797662,1.50182971878451,1.81535279652445,1.48661385883244,0.801688258894354
276,1.46007748803671,1.43879543945789,1.46696466130327,1.78362145836236,1.4617491025542,0.787676482058277
277,1.4258440739616,1.40518425762593,1.43296530662059,1.75259971425682,1.43742713755619,0.773993718788909
278,1.39245850003093,1.37240648392529,1.39980706408925,1.72226954715511,1.41363415500035,0.760630689211895
279,1.35989679389135,1.34043850363225,1.36746610421778,1.69261339410132,1.39035671316325,0.747578402703815
280,1.32813572551254,1.30925743340144,1.33591933591174,1.66361413847896,1.36758172920309,0.734828148859157
281,1.2971527848076,1.27884109925956,1.30514438417667,1.63525510198069,1.34529647091667,0.722371488681667
282,1.26692615972879,1.24916801506352,1.27511956829941,1.6075200363543,1.32348854850966,0.710200246001605
283,1.23743471485311,1.22021736143691,1.2458238805211,1.58039311497029,1.30214590640049,0.698306499119823
284,1.20865797046783,1.19196896519513,1.21723696521164,1.55385892425219,1.28125681507612,0.686682572677978
285,1.18057608216371,1.16440327926717,1.18933909855266,1.52790245500584,1.26080986301561,0.675321029754352
286,1.15316982094057,1.13750136311866,1.16211116873344,1.50250909368175,1.2407939486959,0.664214664183683
287,1.12642055382775,1.11124486367932,1.135534656662,1.4776646135998,1.22119827269171,0.653356493098502
288,1.10031022502042,1.08561599677513,1.1095916171914,1.45335516616359,1.20201232988071,0.642739749689566
289,1.07482133752979,1.06059752906445,1.08426466085978,1.42956727208798,1.18322590176288,0.632357876182334
290,1.0499369353449,1.03617276047517,1.05953693614089,1.40628781266152,1.16482904890223,0.622204517026027
291,1.02564058610114,1.01232550713912,1.0353921122007,1.3835040210628,1.1468121034973,0.612273512291295
292,1.00191636425049,0.989040084818275,1.01181436215424,1.36120347374706,1.12916566208618,0.602558891273078
293,0.978748834726715,0.966301292816587,0.988788346816201,1.33937408191858,1.11188057839074,0.593054866293737
294,0.956123037098148,0.944094398370458,0.966299198937655,1.31800408310085,1.09494795630349,0.583755826702687
295,0.934024470200035,0.92240512150974,0.944332507920567,1.29708203281695,1.07835914302033,0.574656333067582
296,0.912439077237224,0.901219620380882,0.922874305001328,1.27659679638859,1.0621057223209,0.565751111552798
297,0.891353231348442,0.880524477023214,0.901911048893874,1.2565375408634,1.04617950799842,0.557035048480236
298,0.870753721622181,0.8603066835888,0.881429611882607,1.23689372707672,1.03057253743967,0.548503185067978
299,0.850627739553855,0.840553628996237,0.861417266354989,1.2176551018542,1.0152770653557,0.540150712341769
300,0.83096286593455,0.821253086008131,0.841861671763486,1.19881169036003,1.00028555766308,0.531972966214865


==> DATA/Benchmark_comparison/Sulis_slope_dependence.csv <==
t,highKlowSx,highKhighSx,lowKlowSx,lowKhighSx
1,0.000126123313908177,0.012496216125857,1.1138707865597e-05,0.00111109333004901
2,0.00013027742690413,0.0125000963610686,1.11387159189839e-05,0.00111109413140091
3,0.000140102005809609,0.0125095762321958,1.11387228320131e-05,0.00111109481924204
4,0.000157769447021788,0.0125268601520704,1.11387290576529e-05,0.00111109543881424
5,0.000184976082495837,0.0125536497637588,1.11387348070604e-05,0.00111109601099264
6,0.000222989663770577,0.0125912128928549,1.11387401985334e-05,0.00111109654754048
7,0.000272614286501321,0.0126403481949082,1.1138745308123e-05,0.00111109705590787
8,0.000334635906438529,0.0127018418930338,1.11387501840423e-05,0.00111109754117894
9,0.000409627391930054,0.012776256679405,1.11387548662257e-05,0.00111109800702804
10,0.000498228677380251,0.0128642301128082,1.11387593801592e-05,0.00111109845620532
11,0.000601236684003844,0.0129665508316496,1.11387637481519e-05,0.0011110988908704
12,0.000719638656177571,0.0130842053513092,1.11387679878673e-05,0.00111109931270176
13,0.000855071461594055,0.0132187859573803,1.11387721108458e-05,0.00111109972309042
14,0.00100998432785488,0.0133727144215663,1.11387761310974e-05,0.00111110012317264
15,0.00118875047038209,0.0135502760807867,1.11387800574975e-05,0.00111110051390725
16,0.00139971885302786,0.0137596202301711,1.11387838994442e-05,0.00111110089610517
17,0.00166117779827865,0.0140185174525693,1.11387876608413e-05,0.00111110127046153
18,0.00202836785888875,0.0143798381672044,1.11387913504506e-05,0.00111110163757873
19,0.00316633453349744,0.0157330115170724,1.11387949716693e-05,0.00111110199798318
20,0.00757794675198808,0.0559417351586009,1.11387985306099e-05,0.00111110235213857
21,0.0226622145825342,0.204007325853753,1.11388020303498e-05,0.00111110270044804
22,0.0460179193644432,0.435469128807069,1.11388054756373e-05,0.00111110304329838
23,0.0763025268039745,0.736546799665431,1.11388088697941e-05,0.00111110338099583
24,0.112783349665364,1.09973084215208,1.11388122143044e-05,0.00111110371384024
25,0.154968020631005,1.51973269732814,1.11388155128285e-05,0.00111110404210294
26,0.202492493005522,1.9919934537879,1.1138818768375e-05,0.00111110436602199
27,0.255071725368831,2.51164128883181,1.11388219806533e-05,0.00111110468581985
28,0.312473742174881,3.07256836948598,1.11388251554499e-05,0.00111110500169732
29,0.374504391300557,3.66670030749855,2.86600381193496e-05,0.00132115376753105
30,0.440997666225315,4.28366528109609,0.000175362764409678,0.00295235681568368
31,0.511809191977449,4.91103093311507,0.000617218376712607,0.00764992793044827
32,0.586811629843455,5.53511579712469,0.00148512288183018,0.0166998730382228
33,0.665891302417389,6.14219100606089,0.00288613169061574,0.0311576111136325
34,0.748945621716836,6.71976688537717,0.00491069650957522,0.0519164208297828
35,0.835881057725057,7.25765938429563,0.0076365820708242,0.079745070174966
36,0.926611474670211,7.74863582058332,0.0111314120834737,0.115312423256562
37,1.02105671734905,8.18858575705393,0.0154544811608754,0.159204771859039
38,1.11914136505534,8.57628720887437,0.0206581156376394,0.211938211137648
39,1.22079359437292,8.91290615443244,0.0267887324426026,0.273966852362237
40,1.32594410883354,9.20137749043354,0.0338876839883978,0.345686760800591
41,1.43452510587643,9.44578744570194,0.0419919450854775,0.427434927266081
42,1.54646926124707,9.65083434124252,0.0511346796195742,0.519482328025435
43,1.66170871886602,9.82140362611677,0.0613457135995139,0.622020289232228
44,1.78017408082837,9.96226275132259,0.072651933899247,0.73514001651876
45,1.90179339786801,10.0778632343577,0.0850776271225429,0.858806252217514
46,2.02649116549467,10.1722290786716,0.098644769584544,0.992827414970093
47,2.15418733515162,10.2489092541145,0.113373276925728,1.13682595816441
48,2.28479635315759,10.3109742152279,0.129281220039706,1.29021367762144
49,2.41822624286985,10.3610402600989,0.146385012608978,1.45217695381396
50,2.55437774740689,10.4013095851615,0.164699574473022,1.62167621888184
51,2.69314355137187,10.4336174931078,0.184238474185066,1.79746231054434
52,2.8344076003088,10.4594811070008,0.205014053551662,1.97811008203331
53,2.97804453610573,10.4801461158739,0.227037536292241,2.16206713289529
54,3.12391926526279,10.4966296187903,0.250319122486105,2.34771333569498
55,3.27188667491917,10.5097581750528,0.27486807025076,2.53342540014628
56,3.42179150886248,10.5202008350489,0.300692765695602,2.71764027788932
57,3.57346841252577,10.5284973270587,0.327800781961608,2.89891176858597
58,3.72674215233612,10.5350817947798,0.356198927948248,3.07595602130228
59,3.88142801084778,10.5403025809566,0.385893287155431,3.24768338730906
60,4.03733235502207,10.5444385788072,0.416889246927908,3.41321590180129
61,4.1942533709522,10.5477126554181,0.449191518279319,3.57189124922897
62,4.35198195442297,10.550302610137,0.482804146390997,3.72325521277772
63,4.51030274307828,10.5523500791895,0.517730511825493,3.86704526003215
64,4.66899527276656,10.553967743241,0.553973322465196,4.00316811180419
65,4.8278352379473,10.5552451420272,0.591534596181758,4.13167397978164
66,4.98659583394875,10.5562533519576,0.630415634209371,4.25272976468289
67,5.14504915742031,10.5570487398192,0.670616985433836,4.36659300065387
68,5.30296764054767,10.5576759686465,0.712138401645753,4.47358780244657
69,5.4601254944927,10.5581704002492,0.75497878385457,4.57408358960888
70,5.61630013805664,10.558560012336,0.799136120117956,4.6684769629743
71,5.77127358869512,10.5588669260646,0.844607415270653,4.75717680019087
72,5.92483379466835,10.5591086215938,0.89138861310371,4.84059242194867
73,6.07677588920894,10.5592989042272,0.939474511682155,4.91912454480064
74,6.22690335003856,10.5594486715118,0.98885867263042,4.99315866447736
75,6.37502905026853,10.5595665217162,1.03953332535824,5.06306048902066
76,6.52097618957812,10.5596592360698,1.0914892673404,5.12917304914379
77,6.66457909748506,10.5597321606503,1.14471576169876,5.19181514179906
78,6.80568390341568,10.5597895085844,1.19920043345897,5.2512808026434
79,6.94414907107094,10.5598345990316,1.25492916596507,5.30783954720847
80,7.0798457972002,10.5598700460602,1.31188599902673,5.36173716457602
81,7.21265827728397,10.5598979078398,1.37005303044504,5.41319688843366
82,7.3424838427488,10.5599198044254,1.42941032260849,5.46242080702129
83,7.46923297616301,10.5599370107035,1.48993581587034,5.50959140504455
84,7.59282921237743,10.5599505297046,1.55160525040787,5.55487315708557
85,7.71320893477449,10.5599611504068,1.61439209822442,5.59841411369488
86,7.83032107667962,10.5599694932943,1.67826750688316,5.64034743870118
87,7.94412673858412,10.559976046252,1.74320025646019,5.6807928699097
88,8.05459873214922,10.5599811928381,1.80915673107224,5.71985808586259
89,8.16172106203516,10.5599852345452,1.8761009061749,5.75763996875833
90,8.26548835645233,10.5599884083253,1.94399435255776,5.79422576145387
91,8.36590525699916,10.5599909003804,2.01279625808173,5.82969411821784
92,8.46298577786304,10.5599928570142,2.08246346759063,5.86411605171792
93,8.55675264384767,10.5599943931679,2.1529505411501,5.89755578313523
94,8.64723661598535,10.5599955991336,2.22420983093996,5.93007150152457
95,8.73447581271924,10.5599965458333,2.2961915765552,5.96171603958287
96,8.81851503382949,10.559997288969,2.36884401828703,5.99253747319289
97,8.89940509344639,10.5599978722856,2.44211352770568,6.02257965202452
98,8.97720216766494,10.5599983301344,2.51594475462713,6.0518826681966
99,9.05196716146449,10.5599986894888,2.59028078931981,6.08048326960052
100,9.12376509885741,10.5599989715271,2.66506333860119,6.10841522401311
101,9.19266453945258,10.5599991928766,2.74023291429001,6.13570963961738
102,9.25873702393123,10.5599993665911,2.81572903232246,6.16239524703423
103,9.32205655029838,10.5599995029176,2.89149042071127,6.18849864746119
104,9.3826990821981,10.5599996099002,2.96745552296913,6.21404453103229
105,9.44074209006446,10.5599996938531,3.04356425215819,6.23905586906076
106,9.49626412542409,10.5599997597322,3.11975544038314,6.26355408340762
107,9.54934442826838,10.5599998114275,3.1959660175763,6.28755919583829
108,9.60006256707161,10.559999851992,3.27213373264434,6.31108995988445
109,9.64849811074303,10.5599998838216,3.34819697257899,6.33416397741881
110,9.69473033156188,10.559999908797,3.42409491068658,6.35679780187493
111,9.73883793795121,10.5599999283937,3.49976770421929,6.37900702979745
112,9.78089883579538,10.55999994377,3.57515668959288,6.40080638219753
113,9.82098991689137,10.5599999558346,3.65020456501721,6.42220977699006
114,9.85918687304408,10.5599999653006,3.72485556431931,6.44323039362963
115,9.89556403426399,10.5599999727277,3.79905562039547,6.46388073091436
116,9.93019422949961,10.5599999785549,3.8727525165002,6.4841726587975
117,9.96314866833285,10.5599999831269,3.94589602418201,6.50411746494065
118,9.99449684208017,10.559999986714,4.01843802704666,6.52372589664281
119,10.0243064427711,10.5599999895283,4.09033262979771,6.54300819869757
120,10.0526432985182,10.5599999917363,4.16153625225908,6.56197414765862
121,10.0795713238438,10.5599999934686,4.2320077083905,6.5806330829311
122,10.1051524835902,10.5599999948277,4.30170827038546,6.59899393452561
123,10.1294467691025,10.5599999958941,4.37060171773156,6.61706524937124
124,10.1525121854451,10.5599999967306,4.43865437149564,6.63485521542569
125,10.1744047484836,10.5599999973869,4.50583511423973,6.65237168274538
126,10.1951784907368,10.5599999979018,4.57211539652792,6.66962218329889
127,10.2148854749769,10.5599999983058,4.63746923049976,6.68661394920942
128,10.2335758146282,10.5599999986227,4.70187317102613,6.70335392957981
129,10.2512977000862,10.5599999988714,4.76530628562327,6.71984880604079
130,10.2680974301481,10.5599999990664,4.82775011388735,6.7361050071479
131,10.2840194478091,10.5599999992194,4.88918861735221,6.75212872173765
132,10.2991063797495,10.5599999993395,4.94960812069379,6.76792591134061
133,10.313399078889,10.5599999994337,5.00899724521299,6.7835023217383
134,10.3269366694505,10.5599999995076,5.06734683552479,6.79886349374066
135,10.3397565940246,10.5599999995655,5.12464988036897,6.81401477325287
136,10.3518946621767,10.559999999611,5.1809014284355,6.82896132069221
137,10.3633851001904,10.5599999996467,5.23609850006891,6.84370811980969
138,10.3742606015782,10.5599999996746,5.29023999567972,6.85825998596556
139,10.3845523780371,10.5599999996966,5.34332660165037,6.87262157390211
140,10.3942902105616,10.5599999997138,5.39536069447786,6.88679738505368
141,10.4035025004601,10.5599999997273,5.44634748310566,6.90079177442918
142,10.4122163200562,10.5599999997378,5.49629359547999,6.91460895709946
143,10.4204574628808,10.5599999997461,5.54520550994532,6.92825301431859
144,10.4282504931911,10.5599999997526,5.59309087086769,6.94172789930582
145,10.4356187946752,10.5599999997577,5.63995871495042,6.95503744271174
146,10.442584618221,10.5599999997616,5.68581927583294,6.96818535779133
147,10.449169128652,10.5599999997646,5.73068386775858,6.98117524530326
148,10.4553924503456,10.5599999997672,5.77456482756245,6.99401059815445
149,10.4612737116679,10.5599999997688,5.81747545680086,7.00669480580625
150,10.4668310881736,10.5599999997701,5.85942980543821,7.01923115845813
151,10.4720818445303,10.5599999997713,5.90044257778088,7.03162285102272
152,10.4770423751392,10.5599999997716,5.94052906813533,7.04387298690584
153,10.4817282434334,10.5599999997716,5.97970509223024,7.05598458160314
154,10.4861542198443,10.5599999997716,6.01798691976213,7.06796056612492
155,10.4903343184332,10.5599999997716,6.05539120937521,7.07980379025966
156,10.4942818321936,10.5599999997716,6.0919349465694,7.09151702568533
157,10.4980093670326,10.5599999997716,6.12763538475842,7.10310296893816
158,10.5015288744489,10.5599999997716,6.16250998957872,7.1145642442468
159,10.5048516829243,10.5599999997716,6.19657638682492,7.12590340623954
160,10.5079885280536,10.5599999997716,6.22985231699962,7.13712294253231
161,10.5109495814371,10.5599999997716,6.26235559299853,7.14822527620387
162,10.5137444783661,10.5599999997716,6.29410405592111,7.15921276816453
163,10.5163823443295,10.5599999997716,6.32511553251513,7.17008771942468
164,10.5188718203754,10.5599999997716,6.3554077966378,7.1808523732681
165,10.5212210873593,10.5599999997716,6.38499853428932,7.19150891733601
166,10.5234378891146,10.5599999997716,6.41390531186934,7.20205948562608
167,10.5255295545786,10.5599999997716,6.4421455474258,7.21250616041156
168,10.5275030189097,10.5599999997716,6.46973648470544,7.22285097408458
169,10.5293648436311,10.5599999997716,6.49669516983574,7.23309591092783
170,10.5311212358358,10.5599999997716,6.52303843047969,7.24324290881854
171,10.532778066488,10.5599999997716,6.54878285731318,7.25329386086831
172,10.5343408878551,10.5599999997716,6.57394478768121,7.26325061700251
173,10.5358149501049,10.5599999997716,6.59854038355985,7.27311498548241
174,10.5372052171009,10.5599999997716,6.62258649143497,7.28288873437305
175,10.538516381429,10.5599999997716,6.64609925710695,7.2925735924353
176,10.5397528786871,10.5599999997716,6.66909339550494,7.30217125102775
177,10.5409189010696,10.5599999997716,6.69158348477978,7.31168336596283
178,10.5420184102768,10.5599999997716,6.71358388485307,7.32111155826
179,10.5430551497783,10.5599999997716,6.73510868912104,7.33045741537719
180,10.5440326564602,10.5599999997716,6.7561717036575,7.33972249241136
181,10.5449542716829,10.5599999997716,6.77678643593606,7.3489083132644
182,10.5458231517769,10.5599999997716,6.79696608816686,7.35801637177565
183,10.5466422780018,10.5599999997716,6.81672355586898,7.36704835817933
184,10.5474144659947,10.5599999997716,6.83607145553843,7.37600640004527
185,10.5481423747299,10.5599999997716,6.8550221716387,7.38489229861896
186,10.5488285150161,10.5599999997716,6.87358775696658,7.39370699168864
187,10.5494752575501,10.5599999997716,6.89177991814028,7.4024512977815
188,10.5500848405506,10.5599999997716,6.90961002940008,7.41112630379057
189,10.5506593769915,10.5599999997716,6.9270891422096,7.41973319835658
190,10.5512008614545,10.5599999997716,6.9442279928858,7.42827321144734
191,10.5517111766203,10.5599999997716,6.96103700949491,7.43674758597867
192,10.5521920994151,10.5599999997716,6.97752631821424,7.4451575631103
193,10.5526453068311,10.5599999997716,6.99370574940728,7.45350437376828
194,10.5530723814365,10.5599999997716,7.00958484591934,7.46178923628547
195,10.5534748165906,10.5599999997716,7.02517286801227,7.4700133756634
196,10.5538540213793,10.5599999997716,7.04047880004721,7.47817811061769
197,10.5542113252858,10.5599999997716,7.05551135711779,7.48628486766098
198,10.5545479826087,10.5599999997716,7.07027899225617,7.49433498039522
199,10.5548651766416,10.5599999997716,7.08478990699648,7.50232956337476
200,10.5551640236267,10.5599999997716,7.0990521823826,7.51026962432647
201,10.434060330545,10.0860793803208,7.00946398171701,7.10489358266419
202,10.1934584730543,9.18237023111688,6.81757770750179,6.32611832158417
203,9.95751476863762,8.35073709010501,6.62936299443359,5.6121490813219
204,9.72620237458771,7.58904154709486,6.44480875813387,4.96071245550307
205,9.49949356918311,6.89471241764266,6.26390407754401,4.36914852796277
206,9.27735988707228,6.26458335549381,6.08663708288914,3.83435113275607
207,9.05977214509151,5.69488636361423,5.91299448445421,3.35281508607824
208,8.84670036041241,5.18138158229417,5.74296131824608,2.92075416968226
209,8.63811358109153,4.7195514697364,5.57652075941787,2.53424788590976
210,8.43397965640689,4.30479790275681,5.41365397632132,2.18938249641171
211,8.23426497516524,3.93260749144245,5.25434000546164,1.88236628637102
212,8.03893419735448,3.59867276082012,5.09855564662412,1.6096125934659
213,7.84794999998003,3.29897027910822,4.9462753805515,1.36779224150238
214,7.66127285284368,3.02980294780086,4.79747131175929,1.15386071532557
215,7.47886083509942,2.78781530603484,4.6521131330855,0.965065942232719
216,7.30066949903577,2.56999006804613,4.51016813695903,0.798942203134457
217,7.12665178385998,2.37363259945846,4.37160123790895,0.653296432179635
218,6.95675797934015,2.19634838481683,4.2363750228503,0.526191473208093
219,6.79093573696231,2.0360170750155,4.10444983091384,0.4159262227628
220,6.62913012470221,1.89076553500793,3.97578385398469,0.321014355996014
221,6.47128372050357,1.75894143784225,3.85033324644836,0.240171096191292
222,6.31733673899309,1.63908832635037,3.72805227707484,0.17230362103077
223,6.16722718575624,1.52992263423945,3.60889347687683,0.116483393740214
224,6.02089103355783,1.43031287351707,3.49280778631274,0.0719965127746134
225,5.87826241514854,1.33926101381395,3.37974472208033,0.0383307245954318
226,5.73927382768641,1.25588596954862,3.26965253520846,0.0150104475753218
227,5.60385634427526,1.17940904970098,3.16247842578696,0.00321097603196349
228,5.47193982863892,1.10914119560768,3.0581686735548,0.00114858810137879
229,5.34345314948079,1.04447182309396,2.95666879013757,0.00115031602430002
230,5.21832439160108,0.984859088528805,2.85792366612094,0.00115213536691585
231,5.0964810613431,0.929821408760719,2.76187779048945,0.00115404830768151
232,4.97785028440503,0.878930078916518,2.66847535806808,0.00115604371613917
233,4.86235899447695,0.831802847525997,2.57766037807249,0.00115814508149489
234,4.7499341115432,0.788098324020046,2.48937689195269,0.00116036709540885
235,4.64050270902491,0.747511108545323,2.40356905247966,0.00116269126770896
236,4.53399216922827,0.709767547819341,2.32018119850504,0.0011651400079491
237,4.43033032681295,0.674622033222605,2.2391580850632,0.00116773633705392
238,4.3294456002044,0.641853768442622,2.1604448362103,0.00117045611524451
239,4.23126711104754,0.611263943786603,2.08398717842394,0.00117333826423114
240,4.13572479194047,0.582673262852752,2.00973140287979,0.00117638346367764
241,4.04274948279895,0.555919774704476,1.93762455956657,0.00117959175015152
242,3.95227301628989,0.530856971145737,1.86761440490648,0.001182999013855
243,3.86422829283697,0.507352114266324,1.7996496059273,0.00118658378502398
244,3.77854934574787,0.485284764223493,1.73367967323223,0.00119039080022644
245,3.69517139704296,0.464545481352206,1.66965509465863,0.00119440317495732
246,3.61403090458221,0.445034680241131,1.60752738451246,0.00119864398246155
247,3.53506560109301,0.426661616455982,1.54724912954601,0.00120312978263104
248,3.45821452569834,0.409343489206141,1.48877404516169,0.00120784471897838
249,3.38341804853454,0.393004645495825,1.43205706723954,0.00121282087976075
250,3.31061788903139,0.377575873230469,1.37705442815599,0.00121805600577859
251,3.23975712840729,0.362993772407831,1.32372381544795,0.00122354338535844
252,3.17078021690822,0.349200194950627,1.2720245801338,0.00122928483797907
253,3.10363297629315,0.336141744966798,1.22191802648714,0.0012352804462059
254,3.03826259804146,0.323769332283131,1.17336814192314,0.0012415255884919
255,2.97461763772899,0.31203777301256,1.12634301339387,0.00124800270911828
256,2.91264800599147,0.300905431705583,1.0808186690585,0.00125469422430887
257,2.85230495646483,0.290333900319744,1.03679474208589,0.0012615780702855
258,2.79354107106446,0.280287709833171,0.994508924601463,0.00126862703741315
259,2.73631024293809,0.270734070841457,0.96332474305138,0.00127580898233416
260,2.68056765740055,0.261642639923093,0.943272168620607,0.00128308734985908
261,2.62626977113365,0.252985308946141,0.92493299737094,0.00129042195666094
262,2.57337428991037,0.244736014826416,0.907064074451458,0.0012977700248078
263,2.52184014507995,0.236870567541581,0.889650925818541,0.00130508745794699
264,2.47162746902895,0.22936649446242,0.872679953067755,0.00131232999408213
265,2.42269756981344,0.222202899287041,0.856137979650393,0.00131945569173758
266,2.3750129051387,0.215360334060293,0.84001224122407,0.00132642663221868
267,2.32853705584521,0.208820682932869,0.82429037487503,0.00133320845099219
268,2.28323469904385,0.202567056465762,0.808960408280402,0.00133977155003075
269,2.23907158102788,0.196583695418552,0.79401074886201,0.00134609315035487
270,2.19601449007577,0.190855883076789,0.779430172977785,0.00135215733020751
271,2.15403122924591,0.185369865276919,0.765207815189143,0.00135795151132361
272,2.1130905892529,0.180112777377756,0.751333157637162,0.00136346713874515
273,2.07316232150412,0.175072577507964,0.737796019555724,0.00136869816894701
274,2.03421711136578,0.170237985489829,0.724586546944819,0.0013736425719129
275,1.99622655171849,0.165598426902502,0.711695202423464,0.00137832599777522
276,1.9591631168546,0.161143981803528,0.699112755278202,0.00138273929955069
277,1.92300013676186,0.156865337676973,0.686830271719943,0.00138688093068256
278,1.8877117718317,0.152753746220323,0.674839105359497,0.00139079526910671
279,1.85327298802396,0.148800983621527,0.663130887909767,0.00139445415854336
280,1.81965953251499,0.144999314012197,0.651697520119928,0.00139790626599453
281,1.78684790985082,0.14134145581423,0.640531162946105,0.00140112964927643
282,1.75481535862275,0.137820550724711,0.629624228960898,0.00140417175002087
283,1.72353982867903,0.134430135108723,0.618969374002865,0.00140700580664496
284,1.69299995888253,0.131164113591991,0.608559489065822,0.00140968295490296
285,1.66317505542153,0.128016734665075,0.598387692427068,0.00141218156539175
286,1.63404507067757,0.124982568128686,0.588447322012701,0.00141452547368278
287,1.60559058265224,0.122056484225828,0.578731927997372,0.00141673850558135
288,1.57779277495255,0.11923363432085,0.569235265635272,0.00141880244272626
289,1.55063341733252,0.116509432998732,0.559951288318719,0.0014207397708987
290,1.52409484678702,0.113879541469896,0.550874140859958,0.00142256797540381
291,1.49815994919275,0.111339852177135,0.541998152992156,0.00142428657168696
292,1.47281214148939,0.108886474507662,0.533317833084435,0.00142589158143503
293,1.44803535439365,0.106515721423467,0.524827862066026,0.00142740269296821
294,1.42381401563748,0.104224096891459,0.51652308755459,0.00142882830673922
295,1.40013303372114,0.102008284328701,0.50839851818314,0.00143017384948246
296,1.37697778217133,0.0998651358840636,0.500449318120618,0.00143143395679934
297,1.35433408429376,0.0977916624385956,0.49267080178042,0.00143261747219758
298,1.33218819840939,0.0957850242432681,0.485058428711331,0.00143373307926971
299,1.31052680356324,0.0938425221650188,0.477607798665966,0.00143478578338967
300,1.28933698569417,0.0919615894937112,0.470314646840899,0.00143577967972262


==> DATA/Benchmark_comparison/V_shape_scenario.dat <==
0,0
1,0.000267642978468359
2,0.00182324315871394
3,0.00584824623675997
4,0.0144661507825171
5,0.0308478552675208
6,0.059287380085364
7,0.105282743311965
8,0.175630318826927
9,0.278554942419112
10,0.423887967933446
11,0.623289612326256
12,0.890496508581313
13,1.2415654606773
14,1.69508322324963
15,2.27232009740709
16,2.99731954325338
17,3.89693196388207
18,5.00081300368134
19,6.34141142138286
20,7.95396802453743
21,9.87653673961368
22,12.1500217295848
23,14.8181921842215
24,17.9275658388715
25,21.5269162960353
26,25.665977945912
27,30.392839256625
28,35.7497873940389
29,41.7681359719378
30,48.4635248781197
31,55.8335834541022
32,63.8591408262303
33,72.5086529510048
34,81.7442028673555
35,91.527122752374
36,101.821940278723
37,112.598300499526
38,123.831083198478
39,135.498738210687
40,147.578759843733
41,160.037583178176
42,172.8117602903
43,185.781294014159
44,198.745721728001
45,211.422393689819
46,223.481607938899
47,234.611228001823
48,244.581220651745
49,253.278079260856
50,260.700171045032
51,266.926953491167
52,272.081992782553
53,276.303488615042
54,279.726483869144
55,282.474756104127
56,284.658509950079
57,286.37464281359
58,287.70772270352
59,288.730933852456
60,289.506867059821
61,290.088257329099
62,290.518781601472
63,290.833964806313
64,291.06217892715
65,291.225683735818
66,291.34164912018
67,291.423107880602
68,291.479804503559
69,291.51892274273
70,291.545689144768
71,291.563859681861
72,291.576102560291
73,291.584292879487
74,291.589735098151
75,291.593328109155
76,291.595685825734
77,291.597224023518
78,291.598222072106
79,291.598866295068
80,291.599280091628
81,291.599544649212
82,291.59971305164
83,291.599819804438
84,291.599887213298
85,291.599929622658
86,291.599956212153
87,291.599972829243
88,291.599983182711
89,291.59998961534
90,291.599993601413
91,291.383857378921
92,290.445106163887
93,288.749373010864
94,286.339914189578
95,283.273964421988
96,279.61071328056
97,275.409052808404
98,270.726895532367
99,265.620761751857
100,260.145443609145
101,254.353717597062
102,248.296100224975
103,242.020644702418
104,235.572776907903
105,228.995168958906
106,222.327648750989
107,215.607143974034
108,208.867659281478
109,202.140285198726
110,195.453236569669
111,188.831916619956
112,182.299000459938
113,175.874530130463
114,169.576013308439
115,163.418520066255
116,157.41477605512
117,151.575254752066
118,145.908274456353
119,140.420106614075
120,135.115100746435
121,129.995828441246
122,125.063245538208
123,120.316868704039
124,115.75496062466
125,111.374717221798
126,107.172450509135
127,103.143761647826
128,99.2837001086362
129,95.5869063050368
130,92.0477364169317
131,88.6603692544034
132,85.4188958650245
133,82.3173931693639
134,79.3499832509934
135,76.5108800774039
136,73.7944254369229
137,71.1951157895674
138,68.7076215843375
139,66.3268004206054
140,64.0477052475941
141,61.8655886171954
142,59.7759038398895
143,57.7743037456241
144,55.8566376227887
145,54.0189467986707
146,52.2574592327143
147,50.5685834176891
148,48.9489018214602
149,47.395164051388
150,45.9042798825639
151,44.473312258408
152,43.0994703461256
153,41.7801027088831
154,40.5126906402788
155,39.294841693875
156,38.1242834305257
157,36.9988573984096
158,35.916513354601
159,34.8753037323176
160,33.8733783543866
161,32.9089793907314
162,31.9804365556235
163,31.0861625389228
164,30.2246486644276
165,29.3944607676835
166,28.59423528509
167,27.8226755458347
168,27.0785482580319
169,26.3606801804158
170,25.6679549710035
171,24.9993102042793
172,24.3537345486443
173,23.7302650961074
174,23.1279848364512
175,22.5460202683896
176,21.9835391405236
177,21.4397483152016
178,20.9138917486945
179,20.4052485813932
180,19.9131313320378


==> DATA/MvG_plot.dat <==
-1,0.000786797306181858,0.00110829087759741,0.369146439710194,0.00174022734168797,0.00245130235269588,0.1187040094335
-0.997997997997998,0.000790292055428196,0.00111321361777302,0.369262521174327,0.00175104148848851,0.00246653527247569,0.118930099868861
-0.995995995995996,0.000793808540982167,0.00111816697593789,0.369378823900619,0.00176194205295458,0.00248188992107894,0.11915696271494
-0.993993993993994,0.000797346936695823,0.00112315119698181,0.369495348645527,0.00177292987954814,0.00249736748802354,0.119384601719093
-0.991991991991992,0.000800907418121513,0.00112816652818966,0.36961209616918,0.00178400582249208,0.00251296917657676,0.119613020651882
-0.98998998998999,0.000804490162531711,0.00113321321926929,0.3697290672354,0.00179517074590053,0.00252869620393874,0.119842223307241
-0.987987987987988,0.000808095348938778,0.00113829152237938,0.369846262611731,0.0018064255239113,0.00254454980142911,0.120072213502652
-0.985985985985986,0.000811723158115307,0.00114340169215808,0.369963683069454,0.00181777104082012,0.00256053121467607,0.120302995079317
-0.983983983983984,0.000815373772614496,0.00114854398575172,0.370081329383617,0.00182920819121703,0.0025766417038084,0.120534571902335
-0.981981981981982,0.000819047376790954,0.00115371866284414,0.370199202333056,0.00184073788012482,0.0025928825436507,0.120766947860882
-0.97997997997998,0.00082274415682171,0.00115892598568622,0.370317302700417,0.00185236102313968,0.00260925502392124,0.121000126868386
-0.977977977977978,0.000826464300727492,0.00116416621912593,0.370435631272182,0.0018640785465738,0.00262576044943304,0.121234112862708
-0.975975975975976,0.000830207998394389,0.00116943963063879,0.370554188838692,0.0018758913876004,0.00264240014029804,0.121468909806328
-0.973973973973974,0.000833975441595693,0.00117474649035865,0.370672976194171,0.00188780049440074,0.00265917543213426,0.121704521686523
-0.971971971971972,0.000837766824014096,0.00118008707110897,0.370791994136753,0.0018998068263136,0.00267608767627628,0.121940952515556
-0.96996996996997,0.000841582341264197,0.00118546164843451,0.370911243468501,0.00191191135398691,0.00269313823998888,0.122178206330862
-0.967967967967968,0.000845422190915269,0.00119087050063341,0.371030724995436,0.00192411505953189,0.00271032850668414,0.122416287195233
-0.965965965965966,0.000849286572514387,0.00119631390878975,0.371150439527561,0.0019364189366793,0.00272765987614159,0.122655199197013
-0.963963963963964,0.000853175687609829,0.00120179215680654,0.371270387878887,0.00194882399093847,0.0027451337647321,0.122894946450284
-0.961961961961962,0.000857089739774841,0.00120730553143917,0.371390570867454,0.00196133123975845,0.00276275160564502,0.123135533095064
-0.95995995995996,0.000861028934631682,0.00121285432232929,0.371510989315362,0.00197394171269194,0.00278051484911899,0.123376963297496
-0.957957957957958,0.000864993479876059,0.00121843882203924,0.371631644048793,0.00198665645156153,0.00279842496267618,0.123619241250051
-0.955955955955956,0.000868983585301775,0.00122405932608676,0.371752535898038,0.00199947651062883,0.00281648343136044,0.123862371171721
-0.953953953953954,0.000872999462825943,0.0012297161329805,0.371873665697524,0.00201240295676592,0.00283469175797891,0.124106357308219
-0.951951951951952,0.000877041326514267,0.00123540954425564,0.371995034285837,0.00202543686962971,0.00285305146334754,0.124351203932181
-0.94994994994995,0.000881109392606856,0.00124113986451024,0.372116642505752,0.00203857934183898,0.00287156408654054,0.124596915343372
-0.947947947947948,0.000885203879544416,0.00124690740144216,0.372238491204257,0.00205183147915411,0.00289023118514348,0.124843495868885
-0.945945945945946,0.00088932500799469,0.00125271246588628,0.372360581232583,0.00206519440065986,0.00290905433551082,0.125090949863352
-0.943943943943944,0.00089347300087928,0.00125855537185229,0.372482913446226,0.00207866923895073,0.00292803513302694,0.12533928170915
-0.941941941941942,0.000897648083400966,0.00126443643656317,0.37260548870498,0.00209225714031959,0.00294717519237194,0.125588495816612
-0.93993993993994,0.000901850483071282,0.00127035598049403,0.37272830787296,0.00210595926494895,0.00296647614779096,0.125838596624237
-0.937937937937938,0.000906080429738472,0.00127631432741151,0.37285137181863,0.00211977678710558,0.00298593965336842,0.126089588598908
-0.935935935935936,0.000910338155615972,0.00128231180441387,0.372974681414835,0.00213371089533798,0.00300556738330608,0.126341476236101
-0.933933933933934,0.000914623895311142,0.00128834874197148,0.373098237538824,0.00214776279267719,0.00302536103220601,0.126594264060107
-0.931931931931932,0.000918937885854474,0.00129442547396796,0.37322204107228,0.00216193369684056,0.00304532231535757,0.12684795662425
-0.92992992992993,0.000923280366729212,0.00130054233774189,0.37334609290135,0.0021762248404392,0.00306545296902956,0.127102558511105
-0.927927927927928,0.000927651579901365,0.00130669967412912,0.373470393916671,0.00219063747118813,0.00308575475076639,0.127358074332725
-0.925925925925926,0.000932051769850195,0.00131289782750569,0.373594945013402,0.0022051728521205,0.00310622943968966,0.127614508730865
-0.923923923923924,0.000936481183599034,0.00131913714583123,0.373719747091251,0.00221983226180466,0.00312687883680409,0.127871866377205
-0.921921921921922,0.00094094007074666,0.00132541798069317,0.373844801054505,0.00223461699456509,0.00314770476530863,0.128130151973583
-0.91991991991992,0.00094542868349909,0.00133174068735154,0.373970107812057,0.00224952836070682,0.00316870907091256,0.128389370252221
-0.917917917917918,0.000949947276701677,0.00133810562478416,0.374095668277442,0.00226456768674328,0.00318989362215652,0.128649525975963
-0.915915915915916,0.000954496107871966,0.00134451315573292,0.37422148336886,0.00227973631562821,0.00321126031073914,0.128910623938505
-0.913913913913914,0.000959075437232669,0.00135096364675025,0.374347554009212,0.00229503560699097,0.00323281105184848,0.129172668964631
-0.911911911911912,0.00096368552774543,0.00135745746824664,0.374473881126127,0.00231046693737596,0.00325454778449933,0.129435665910456
-0.90990990990991,0.000968326645144856,0.00136399499453865,0.374600465651993,0.00232603170048569,0.00327647247187552,0.129699619663661
-0.907907907907908,0.000972999057973097,0.00137057660389753,0.37472730852399,0.00234173130742803,0.00329858710167834,0.129964535143741
-0.905905905905906,0.000977703037615033,0.00137720267859885,0.374854410684119,0.00235756718696746,0.00332089368648027,0.130230417302245
-0.903903903903904,0.000982438858333769,0.00138387360497249,0.374981773079233,0.00237354078578025,0.0033433942640846,0.130497271123024
-0.901901901901902,0.000987206797306851,0.0013905897734536,0.375109396661073,0.00238965356871416,0.00336609089789111,0.13076510162248
-0.8998998998999,0.000992007134662818,0.00139735157863419,0.375237282386296,0.00240590701905209,0.00338898567726755,0.13103391384982
-0.897897897897898,0.00099684015351844,0.00140415941931546,0.375365431216506,0.00242230263878034,0.00341208071792746,0.131303712887303
-0.895895895895896,0.00100170614001643,0.00141101369856103,0.37549384411829,0.00243884194886106,0.00343537816231396,0.1315745038505
-0.893893893893894,0.00100660538336367,0.00141791482375073,0.37562252206325,0.00245552648950946,0.00345888017999022,0.131846291888549
-0.891891891891892,0.0010115381758701,0.00142486320663537,0.375751466028033,0.00247235782047534,0.00348258896803607,0.132119082184415
-0.88988988988989,0.00101650481298801,0.00143185926339213,0.37588067699437,0.0024893375213296,0.0035065067514515,0.132392879955154
-0.887887887887888,0.00102150559335215,0.00143890341468103,0.3760101559491,0.00250646719175528,0.00353063578356672,0.132667690452173
-0.885885885885886,0.00102654081882018,0.00144599608570191,0.376139903884215,0.00252374845184356,0.00355497834645902,0.132943518961499
-0.883883883883884,0.00103161079451387,0.00145313770625248,0.376269921796885,0.00254118294239464,0.00357953675137667,0.13322037080405
-0.881881881881882,0.00103671582886085,0.0014603287107871,0.376400210689496,0.00255877232522383,0.00360431333916999,0.133498251335898
-0.87987987987988,0.00104185623363701,0.00146756953847654,0.376530771569686,0.00257651828347257,0.00362931048072953,0.133777165948551
-0.877877877877878,0.00104703232400953,0.00147486063326856,0.376661605450375,0.00259442252192471,0.00365453057743161,0.134057120069223
-0.875875875875876,0.00105224441858046,0.00148220244394935,0.376792713349805,0.00261248676732834,0.00367997606159154,0.134338119161114
-0.873873873873874,0.00105749283943109,0.00148959542420594,0.376924096291572,0.00263071276872271,0.00370564939692421,0.134620168723691
-0.871871871871872,0.00106277791216687,0.00149704003268957,0.377055755304662,0.00264910229777095,0.00373155307901279,0.134903274292966
-0.86986986986987,0.00106809996596304,0.00150453673307993,0.37718769142349,0.00266765714909836,0.00375768963578513,0.135187441441787
-0.867867867867868,0.00107345933361099,0.00151208599415041,0.377319905687932,0.00268637914063639,0.0037840616279984,0.135472675780124
-0.865865865865866,0.00107885635156518,0.00151968828983426,0.377452399143362,0.00270527011397244,0.0038106716497318,0.135758982955356
-0.863863863863864,0.00108429135999097,0.00152734409929197,0.377585172840692,0.00272433193470577,0.00383752232888787,0.136046368652566
-0.861861861861862,0.00108976470281295,0.0015350539069793,0.377718227836405,0.00274356649280942,0.0038646163277023,0.136334838594835
-0.85985985985986,0.00109527672776415,0.00154281820271659,0.377851565192596,0.00276297570299833,0.0038919563432625,0.136624398543541
-0.857857857857858,0.00110082778643595,0.00155063748175914,0.377985185977005,0.00278256150510362,0.00391954510803479,0.136915054298655
-0.855855855855856,0.00110641823432872,0.00155851224486847,0.378119091263059,0.00280232586445363,0.00394738539040113,0.137206811699049
-0.853853853853854,0.00111204843090328,0.00156644299838484,0.378253282129908,0.00282227077226126,0.00397547999520473,0.137499676622798
-0.851851851851852,0.0011177187396331,0.00157443025430074,0.378387759662465,0.0028423982460181,0.00400383176430526,0.137793654987486
-0.84984984984985,0.00112342952805733,0.00158247453033566,0.378522524951443,0.00286271032989532,0.00403244357714352,0.138088752750521
-0.847847847847848,0.00112918116783454,0.00159057635001174,0.378657579093393,0.00288320909515158,0.00406131835131599,0.138384975909443
-0.845845845845846,0.00113497403479748,0.00159873624273089,0.37879292319075,0.00290389664054796,0.00409045904315944,0.138682330502245
-0.843843843843844,0.00114080850900849,0.00160695474385288,0.378928558351863,0.00292477509277022,0.00411986864834552,0.138980822607686
-0.841841841841842,0.00114668497481585,0.00161523239477472,0.379064485691042,0.0029458466068582,0.00414955020248581,0.139280458345614
-0.83983983983984,0.00115260382091097,0.00162356974301116,0.379200706328596,0.00296711336664304,0.0041795067817476,0.139581243877293
-0.837837837837838,0.0011585654403865,0.00163196734227659,0.379337221390874,0.00298857758519175,0.00420974150348009,0.139883185405725
-0.835835835835836,0.0011645702307953,0.00164042575256811,0.379474032010305,0.00301024150525975,0.00424025752685197,0.14018628917598
-0.833833833833834,0.0011706185942103,0.00164894554024986,0.379611139325441,0.00303210739975144,0.00427105805349998,0.140490561475533
-0.831831831831832,0.00117671093728539,0.00165752727813872,0.379748544480996,0.00305417757218865,0.004302146328189,0.14079600863459
-0.82982982982983,0.00118284767131717,0.00166617154559137,0.379886248627892,0.00307645435718752,0.00433352563948362,0.141102637026434
-0.827827827827828,0.00118902921230764,0.00167487892859256,0.380024252923296,0.00309894012094385,0.00436519932043188,0.141410453067763
-0.825825825825826,0.00119525598102795,0.00168365001984492,0.380162558530666,0.00312163726172699,0.00439717074926095,0.141719463219031
-0.823823823823824,0.00120152840308316,0.00169248541886016,0.380301166619795,0.00314454821038248,0.00442944335008517,0.142029673984798
-0.821821821821822,0.00120784690897788,0.00170138573205155,0.380440078366851,0.00316767543084367,0.00446202059362672,0.142341091914077
-0.81981981981982,0.0012142119341831,0.00171035157282808,0.380579294954421,0.00319102142065259,0.0044949059979493,0.142653723600688
-0.817817817817818,0.00122062391920396,0.00171938356168985,0.380718817571559,0.00321458871148986,0.0045281031292046,0.142967575683611
-0.815815815815816,0.00122708330964868,0.00172848232632526,0.380858647413825,0.00323837986971443,0.00456161560239254,0.143282654847347
-0.813813813813814,0.00123359055629845,0.00173764850170938,0.380998785683332,0.00326239749691272,0.00459544708213486,0.143598967822277
-0.811811811811812,0.0012401461151786,0.00174688273020425,0.381139233588793,0.00328664423045781,0.00462960128346273,0.143916521385029
-0.80980980980981,0.00124675044763083,0.00175618566166056,0.381279992345562,0.00331112274407876,0.00466408197261873,0.144235322358841
-0.807807807807808,0.00125340402038646,0.00176555795352093,0.381421063175683,0.00333583574843999,0.00469889296787302,0.144555377613937
-0.805805805805806,0.00126010730564104,0.00177500027092495,0.381562447307936,0.00336078599173141,0.00473403814035448,0.144876694067897
-0.803803803803804,0.0012668607811301,0.00178451328681581,0.381704145977882,0.00338597626026917,0.00476952141489708,0.145199278686034
-0.801801801801802,0.00127366493020601,0.00179409768204874,0.381846160427909,0.00341140937910723,0.00480534677090124,0.145523138481775
-0.7997997997998,0.00128052024191624,0.00180375414550106,0.381988491907282,0.0034370882126603,0.00484151824321133,0.145848280517045
-0.797797797797798,0.00128742721108272,0.00181348337418412,0.38213114167219,0.00346301566533791,0.00487803992300886,0.146174711902649
-0.795795795795796,0.00129438633838258,0.00182328607335692,0.382274110985792,0.00348919468219039,0.00491491595872238,0.146502439798667
-0.793793793793794,0.00130139813043024,0.00183316295664182,0.382417401118267,0.00351562824956636,0.00495215055695368,0.146831471414844
-0.791791791791792,0.00130846309986062,0.0018431147461417,0.38256101334686,0.00354231939578264,0.00498974798342133,0.147161814010985
-0.78978978978979,0.00131558176541393,0.00185314217255942,0.382704948955937,0.00356927119180627,0.0050277125639215,0.147493474897358
-0.787787787787788,0.00132275465202177,0.0018632459753191,0.382849209237028,0.00359648675194926,0.0050660486853065,0.147826461435091
-0.785785785785786,0.00132998229089454,0.00187342690268924,0.382993795488881,0.00362396923457611,0.00510476079648146,0.148160781036585
-0.783783783783784,0.00133726521961039,0.00188368571190803,0.38313870901751,0.00365172184282467,0.00514385340941969,0.148496441165916
-0.781781781781782,0.00134460398220563,0.00189402316931065,0.383283951136247,0.00367974782533999,0.00518333110019645,0.148833449339255
-0.77977977977978,0.00135199912926648,0.00190444005045862,0.383429523165794,0.00370805047702235,0.00522319851004257,0.149171813125279
-0.777777777777778,0.00135945121802253,0.0019149371402713,0.383575426434271,0.00373663313978882,0.00526346034641724,0.149511540145591
-0.775775775775776,0.00136696081244159,0.00192551523315966,0.383721662277271,0.00376549920334951,0.00530412138410141,0.149852638075146
-0.773773773773774,0.00137452848332619,0.00193617513316207,0.383868232037913,0.00379465210599784,0.00534518646631098,0.150195114642676
-0.771771771771772,0.00138215480841161,0.00194691765408246,0.384015137066892,0.00382409533541626,0.00538666050583177,0.150538977631117
-0.76976976976977,0.00138984037246564,0.00195774361963082,0.384162378722532,0.00385383242949669,0.00542854848617519,0.150884234878048
-0.767767767767768,0.00139758576738982,0.00196865386356584,0.384309958370843,0.00388386697717679,0.00547085546275617,0.151230894276124
-0.765765765765766,0.00140539159232266,0.00197964922984025,0.384457877385574,0.00391420261929171,0.00551358656409303,0.151578963773519
-0.763763763763764,0.00141325845374417,0.00199073057274812,0.384606137148262,0.00394484304944243,0.00555674699303057,0.151928451374367
-0.761761761761762,0.00142118696558266,0.00200189875707523,0.384754739048297,0.00397579201488027,0.005600342027986,0.152279365139215
-0.75975975975976,0.00142917774932277,0.00201315465825135,0.384903684482968,0.00400705331740841,0.00564437702421886,0.15263171318547
-0.757757757757758,0.0014372314341158,0.00202449916250554,0.385052974857523,0.00403863081430054,0.00568885741512505,0.152985503687853
-0.755755755755756,0.00144534865689163,0.00203593316702385,0.385202611585226,0.00407052841923727,0.00573378871355582,0.153340744878863
-0.753753753753754,0.00145353006247255,0.00204745758010967,0.38535259608741,0.00410275010326031,0.00577917651316187,0.153697445049237
-0.751751751751752,0.00146177630368913,0.00205907332134696,0.38550292979354,0.00413529989574521,0.00582502648976356,0.154055612548413
-0.74974974974975,0.00147008804149799,0.00207078132176609,0.385653614141265,0.0041681818853926,0.00587134440274714,0.154415255785004
-0.747747747747748,0.00147846594510156,0.00208258252401255,0.385804650576476,0.00420140022123881,0.00591813609648842,0.154776383227272
-0.745745745745746,0.00148691069206987,0.00209447788251856,0.385956040553372,0.00423495911368607,0.0059654075018038,0.155139003403599
-0.743743743743744,0.00149542296846453,0.00210646836367764,0.386107785534508,0.00426886283555244,0.00601316463742929,0.155503124902977
-0.741741741741742,0.00150400346896468,0.00211855494602207,0.386259886990864,0.0043031157231425,0.00606141361152868,0.155868756375485
-0.73973973973974,0.00151265289699523,0.00213073862040347,0.386412346401899,0.00433772217733879,0.00611016062323091,0.156235906532785
-0.737737737737738,0.00152137196485723,0.00214302039017656,0.386565165255613,0.0043726866647144,0.00615941196419738,0.156604584148606
-0.735735735735736,0.00153016139386051,0.00215540127138585,0.386718345048611,0.00440801371866782,0.00620917402022037,0.156974798059249
-0.733733733733734,0.00153902191445861,0.0021678822929558,0.386871887286158,0.00444370794057955,0.0062594532728524,0.157346557164082
-0.731731731731732,0.00154795426638611,0.00218046449688426,0.387025793482247,0.0044797740009919,0.00631025630106796,0.157719870426047
-0.72972972972973,0.00155695919879826,0.00219314893843909,0.387180065159658,0.00451621664081183,0.00636158978295797,0.158094746872164
-0.727727727727728,0.00156603747041303,0.00220593668635835,0.387334703850022,0.00455304067253774,0.00641346049745779,0.158471195594048
-0.725725725725726,0.00157518984965579,0.002218828823054,0.387489711093884,0.00459025098151036,0.00646587532610922,0.158849225748421
-0.723723723723724,0.00158441711480626,0.00223182644481895,0.387645088440766,0.00462785252718887,0.00651884125485812,0.159228846557636
-0.721721721721722,0.00159372005414838,0.00224493066203819,0.387800837449234,0.00466585034445205,0.00657236537588716,0.159610067310195
-0.71971971971972,0.00160309946612247,0.00225814259940303,0.38795695968696,0.00470424954492569,0.00662645488948563,0.159992897361281
-0.717717717717718,0.00161255615948027,0.00227146339612964,0.388113456730788,0.00474305531833637,0.00668111710595645,0.160377346133291
-0.715715715715716,0.00162209095344276,0.00228489420618119,0.388270330166802,0.00478227293389267,0.00673635944756168,0.160763423116365
-0.713713713713714,0.00163170467786056,0.00229843619849391,0.388427581590391,0.00482190774169393,0.00679218945050696,0.161151137868934
-0.711711711711712,0.00164139817337739,0.0023120905572073,0.388585212606314,0.00486196517416742,0.00684861476696587,0.161540500018257
-0.70970970970971,0.00165117229159633,0.00232585848189831,0.388743224828772,0.00490245074753475,0.00690564316714566,0.161931519260974
-0.707707707707708,0.00166102789524907,0.00233974118781981,0.388901619881471,0.00494337006330785,0.00696328254139432,0.162324205363654
-0.705705705705706,0.00167096585836819,0.00235373990614317,0.389060399397695,0.00498472880981528,0.0070215409023507,0.162718568163352
-0.703703703703704,0.00168098706646251,0.00236785588420535,0.389219565020373,0.00502653276375982,0.00708042638713848,0.163114617568169
-0.701701701701702,0.0016910924166956,0.00238209038576028,0.389379118402148,0.0050687877918076,0.00713994725960464,0.163512363557815
-0.6996996996997,0.0017012828180675,0.00239644469123489,0.389539061205448,0.00511149985221004,0.00720011191260419,0.163911816184181
-0.697697697697698,0.00171155919159978,0.00241092009798975,0.389699395102558,0.00515467499645871,0.00726092887033116,0.164312985571903
-0.695695695695696,0.00172192247052383,0.00242551792058431,0.389860121775691,0.00519831937097459,0.00732240679069814,0.164715881918945
-0.693693693693694,0.0017323736004726,0.00244023949104699,0.390021242917057,0.00524243921883172,0.0073845544677642,0.165120515497178
-0.691691691691692,0.00174291353967597,0.00245508615915039,0.390182760228939,0.00528704088151703,0.00744738083421388,0.16552689665296
-0.68968968968969,0.00175354325915944,0.00247005929269112,0.390344675423765,0.00533213080072598,0.00751089496388648,0.165935035807729
-0.687687687687688,0.00176426374294667,0.00248516027777516,0.390506990224181,0.00537771552019604,0.00757510607435872,0.166344943458593
-0.685685685685686,0.0017750759882656,0.00250039051910818,0.390669706363126,0.00542380168757803,0.00764002352958077,0.166756630178924
-0.683683683683684,0.00178598100575832,0.00251575144029113,0.390832825583905,0.00547039605634664,0.00770565684256738,0.167170106618965
-0.681681681681682,0.00179697981969506,0.00253124448412174,0.390996349640268,0.00551750548775083,0.0077720156781453,0.167585383506425
-0.67967967967968,0.00180807346819173,0.00254687111290088,0.391160280296482,0.00556513695280526,0.00783910985575834,0.168002471647096
-0.677677677677678,0.0018192630034318,0.00256263280874515,0.391324619327411,0.00561329753432352,0.00790694935233146,0.16842138192546
-0.675675675675676,0.00183054949189224,0.0025785310739051,0.391489368518591,0.00566199442899431,0.00797554430519533,0.168842125305308
-0.673673673673674,0.00184193401457351,0.00259456743108923,0.391654529666307,0.00571123494950133,0.00804490501507231,0.169264712830357
-0.671671671671672,0.00185341766723403,0.00261074342379428,0.391820104577675,0.0057610265266883,0.00811504194912626,0.169689155624878
-0.66966966966967,0.00186500156062886,0.00262706061664139,0.391986095070717,0.00581137671176988,0.00818596574407679,0.170115464894323
-0.667667667667668,0.00187668682075301,0.00264352059571884,0.392152502974443,0.00586229317858958,0.00825768720937972,0.170543651925955
-0.665665665665666,0.0018884745890892,0.00266012496893108,0.392319330128931,0.00591378372592618,0.00833021733047607,0.170973728089488
-0.663663663663664,0.00190036602286032,0.00267687536635433,0.392486578385407,0.00596585627984917,0.00840356727210984,0.171405704837723
-0.661661661661662,0.00191236229528675,0.00269377344059903,0.392654249606328,0.006018518896125,0.00847774838171753,0.171839593707195
-0.65965965965966,0.00192446459584834,0.00271082086717887,0.39282234566546,0.00607177976267496,0.00855277219289033,0.172275406318817
-0.657657657657658,0.00193667413055158,0.00272801934488715,0.392990868447969,0.00612564720208634,0.00862865042891134,0.172713154378534
-0.655655655655656,0.00194899212220173,0.0027453705961801,0.393159819850493,0.00618012967417752,0.00870539500636882,0.173152849677979
-0.653653653653654,0.00196141981068014,0.00276287636756751,0.393329201781239,0.00623523577861909,0.0087830180388483,0.17359450409513
-0.651651651651652,0.00197395845322702,0.00278053843001101,0.393499016160055,0.00629097425761169,0.00886153184070463,0.174038129594972
-0.64964964964965,0.00198660932472936,0.0027983585793297,0.393669264918524,0.00634735399862241,0.00894094893091648,0.174483738230165
-0.647647647647648,0.00199937371801465,0.00281633863661384,0.393839950000049,0.00640438403718094,0.00902128203702505,0.174931342141713
-0.645645645645646,0.0020122529441501,0.00283448044864633,0.394011073359934,0.00646207355973693,0.00910254409915897,0.175380953559638
-0.643643643643644,0.00202524833274769,0.00285278588833249,0.394182636965478,0.00652043190658037,0.00918474827414797,0.175832584803655
-0.641641641641642,0.00203836123227526,0.00287125685513814,0.39435464279606,0.00657946857482613,0.00926790793972695,0.176286248283856
-0.63963963963964,0.00205159301037328,0.00288989527553588,0.394527092843227,0.00663919322146448,0.00935203669883294,0.176741956501388
-0.637637637637638,0.00206494505417825,0.00290870310346063,0.394699989110783,0.00669961566647919,0.00943714838399731,0.177199722049147
-0.635635635635636,0.00207841877065206,0.00292768232077358,0.394873333614882,0.00676074589603504,0.00952325706183579,0.177659557612463
-0.633633633633634,0.00209201558691803,0.00294683493773546,0.395047128384117,0.00682259406573609,0.00961037703763795,0.178121475969796
-0.631631631631632,0.00210573695060339,0.00296616299348907,0.395221375459609,0.00688517050395694,0.0096985228600598,0.178585489993433
-0.62962962962963,0.00211958433018853,0.0029856685565512,0.395396076895103,0.00694848571524835,0.00978770932592094,0.179051612650186
-0.627627627627628,0.00213355921536327,0.00300535372531441,0.395571234757057,0.00701255038381959,0.00987795148510978,0.179519857002095
-0.625625625625626,0.00214766311738999,0.00302522062855865,0.395746851124738,0.00707737537709913,0.0099692646455992,0.179990236207136
-0.623623623623624,0.00216189756947421,0.00304527142597317,0.395922928090316,0.00714297174937564,0.0100616643785753,0.180462763519927
-0.621621621621622,0.00217626412714218,0.00306550830868843,0.396099467758957,0.00720935074552129,0.0101551665236822,0.18093745229244
-0.61961961961962,0.00219076436862644,0.00308593349981924,0.396276472248919,0.00727652380480007,0.0102497871943861,0.181414315974716
-0.617617617617618,0.00220539989525879,0.00310654925501822,0.39645394369165,0.00734450256476232,0.0103455427834617,0.181893368115579
-0.615615615615616,0.00222017233187116,0.00312735786304057,0.396631884231882,0.00741329886522839,0.0104424499686032,0.182374622363358
-0.613613613613614,0.00223508332720474,0.00314836164632028,0.39681029602773,0.00748292475236344,0.0105405257181643,0.182858092466603
-0.611611611611612,0.0022501345543272,0.0031695629615579,0.396989181250792,0.00755339248284584,0.0106397872970296,0.183343792274814
-0.60960960960961,0.00226532771105832,0.00319096420032004,0.397168542086244,0.00762471452813135,0.0107402522726218,0.183831735739163
-0.607607607607608,0.00228066452040443,0.00321256778965136,0.397348380732944,0.00769690357881618,0.0108419385210466,0.184321936913221
-0.605605605605606,0.00229614673100153,0.00323437619269874,0.397528699403528,0.0077699725491003,0.0109448642333807,0.184814409953691
-0.603603603603604,0.00231177611756746,0.00325639190934821,0.397709500324517,0.00784393458135525,0.0110490479221055,0.185309169121134
-0.601601601601602,0.00232755448136347,0.00327861747687511,0.397890785736411,0.00791880305079764,0.0111545084276903,0.185806228780702
-0.5995995995996,0.00234348365066506,0.00330105547060736,0.3980725578938,0.00799459157027204,0.0112612649253297,0.186305603402876
-0.597597597597598,0.00235956548124255,0.00332370850460234,0.398254819065458,0.00807131399514586,0.0113693369318385,0.186807307564194
-0.595595595595596,0.00237580185685174,0.0033465792323381,0.398437571534458,0.00814898442831896,0.0114787443127083,0.187311355947993
-0.593593593593594,0.00239219468973449,0.00336967034741842,0.398620817598266,0.00822761722535158,0.0115895072893308,0.187817763345143
-0.591591591591592,0.0024087459211298,0.00339298458429276,0.398804559568854,0.00830722699971303,0.0117016464463909,0.188326544654784
-0.58958958958959,0.0024254575217955,0.00341652471899116,0.398988799772801,0.00838782862815501,0.0118151827394359,0.188837714885065
-0.587587587587588,0.00244233149254082,0.00344029356987428,0.399173540551405,0.00846943725621232,0.011930137502624,0.189351289153881
-0.585585585585586,0.00245936986477011,0.00346429399839947,0.399358784260785,0.00855206830383459,0.0120465324566567,0.189867282689612
-0.583583583583584,0.00247657470103809,0.00348852890990279,0.399544533271993,0.0086357374711528,0.012164389716902,0.190385710831862
-0.581581581581582,0.00249394809561637,0.003513001254397,0.399730789971123,0.00872046074438382,0.0122837318017113,0.190906589032195
-0.57957957957958,0.00251149217507253,0.00353771402738737,0.399917556759419,0.0088062544018769,0.012404581640937,0.191429932854873
-0.577577577577578,0.00252920909886098,0.00356267027070385,0.400104836053386,0.00889313502030585,0.0125269625846544,0.191955757977591
-0.575575575575576,0.00254710105992655,0.00358787307335137,0.400292630284903,0.0089811194810109,0.0126508984120951,0.192484080192214
-0.573573573573574,0.00256517028532094,0.00361332557237813,0.400480941901331,0.00907022497649458,0.0127764133407971,0.193014915405511
-0.571571571571572,0.00258341903683227,0.00363903095376244,0.400669773365629,0.00916046901707501,0.0129035320359769,0.193548279639884
-0.56956956956957,0.00260184961162821,0.00366499245331858,0.400859127156467,0.00925186943770221,0.0130322796201308,0.194084189034103
-0.567567567567568,0.00262046434291273,0.00369121335762198,0.401049005768339,0.00934444440494057,0.0131626816828705,0.194622659844027
-0.565565565565566,0.0026392656005972,0.00371769700495445,0.401239411711677,0.00943821242412299,0.0132947642910006,0.195163708443338
-0.563563563563564,0.00265825579198601,0.00374444678627002,0.40143034751297,0.00953319234668084,0.0134285539988437,0.195707351324256
-0.561561561561562,0.00267743736247673,0.00377146614618118,0.401621815714874,0.00962940337765526,0.0135640778588206,0.196253605098262
-0.55955955955956,0.00269681279627589,0.00379875858396711,0.401813818876337,0.00972686508339401,0.0137013634322925,0.196802486496813
-0.557557557557558,0.00271638461713012,0.00382632765460357,0.402006359572709,0.00982559739943981,0.0138404388006725,0.197354012372054
-0.555555555555556,0.00273615538907328,0.00385417696981539,0.402199440395864,0.00992562063861517,0.0139813325768138,0.197908199697523
-0.553553553553554,0.00275612771719023,0.00388231019915219,0.402393063954319,0.0100269554993091,0.0141240739166827,0.198465065568858
-0.551551551551552,0.00277630424839689,0.00391073107108733,0.402587232873353,0.0101296230739716,0.014268692531324,0.199024627204491
-0.54954954954955,0.00279668767223814,0.0039394433741417,0.402781949795126,0.010233644857822,0.0144152186991273,0.199586901946341
-0.547547547547548,0.00281728072170287,0.00396845095803192,0.402977217378802,0.0103390427577765,0.0145636832784029,0.2001519072605
-0.545545545545546,0.00283808617405743,0.00399775773484429,0.403173038300672,0.0104458391016021,0.014714117720276,0.200719660737913
-0.543543543543544,0.0028591068516974,0.00402736768023461,0.40336941525427,0.0105540566473024,0.0148665540819072,0.20129018009505
-0.541541541541542,0.00288034562301874,0.0040572848346553,0.403566350950503,0.0106637185927427,0.0150210250400513,0.201863483174571
-0.53953953953954,0.00290180540330798,0.00408751330460931,0.403763848117772,0.0107748485855209,0.0151775639049607,0.202439587945981
-0.537537537537538,0.00292348915565288,0.0041180572639329,0.403961909502095,0.0108874707330909,0.0153362046346462,0.203018512506285
-0.535535535535536,0.00294539989187323,0.0041489209551068,0.404160537867233,0.0110016096131469,0.0154969818495036,0.203600275080619
-0.533533533533533,0.00296754067347307,0.00418010869059749,0.404359735994816,0.0111172902842749,0.0156599308473183,0.204184894022887
-0.531531531531532,0.0029899146126142,0.00421162485422845,0.404559506684467,0.0112345382968803,0.0158250876186569,0.204772387816376
-0.529529529529529,0.00301252487311207,0.0042434739025831,0.404759852753931,0.0113533797043978,0.0159924888626593,0.205362775074368
-0.527527527527528,0.00303537467145421,0.00427566036643924,0.404960777039204,0.0114738410747954,0.0161621720032414,0.205956074540733
-0.525525525525526,0.00305846727784214,0.0043081888522368,0.405162282394653,0.0115959495023763,0.0163341752057211,0.206552305090519
-0.523523523523523,0.00308180601725722,0.00434106404357912,0.405364371693156,0.0117197326198921,0.0165085373938799,0.207151485730521
-0.521521521521522,0.00310539427055095,0.00437429070276885,0.405567047826219,0.0118452186109732,0.016685298267473,0.207753635599838
-0.519519519519519,0.00312923547556051,0.00440787367237921,0.405770313704115,0.0119724362228876,0.0168644983202017,0.208358773970424
-0.517517517517518,0.0031533331282503,0.00444181787686208,0.40597417225601,0.0121014147796375,0.0170461788581603,0.208966920247606
-0.515515515515516,0.00317769078387994,0.00447612832419317,0.406178626430092,0.0122321841954027,0.0172303820187744,0.209578093970607
-0.513513513513513,0.00320231205819957,0.00451081010755575,0.406383679193706,0.0123647749883436,0.0174171507902423,0.210192314813037
-0.511511511511512,0.00322720062867305,0.00454586840706374,0.406589333533483,0.0124992182947712,0.0176065290314958,0.210809602583372
-0.509509509509509,0.00325236023573013,0.0045813084915254,0.406795592455471,0.0126355458836988,0.0177985614926978,0.211429977225414
-0.507507507507508,0.00327779468404792,0.00461713572024854,0.407002458985272,0.0127737901717842,0.0179932938362903,0.212053458818731
-0.505505505505506,0.00330350784386285,0.00465335554488849,0.407209936168168,0.0129139842386759,0.0181907726586103,0.212680067579078
-0.503503503503503,0.0033295036523136,0.00468997351133979,0.407418027069262,0.013056161842774,0.0183910455120918,0.213309823858795
-0.501501501501502,0.00335578611481614,0.00472699526167307,0.407626734773603,0.0132003574374206,0.0185941609280712,0.213942748147178
-0.4994994994995,0.00338235930647155,0.00476442653611815,0.40783606238633,0.0133466061875312,0.0188001684402145,0.21457886107084
-0.497497497497497,0.00340922737350773,0.0048022731750948,0.408046013032796,0.013494943986681,0.0190091186085856,0.215218183394029
-0.495495495495495,0.00343639453475547,0.00484054112129203,0.408256589858711,0.0136454074746608,0.0192210630443752,0.215860736018933
-0.493493493493493,0.00346386508316054,0.00487923642179792,0.408467796030271,0.0137980340555161,0.0194360544353113,0.216506539985956
-0.491491491491492,0.00349164338733209,0.00491836523028083,0.408679634734298,0.0139528619160857,0.0196541465717725,0.217155616473959
-0.48948948948949,0.00351973389312887,0.00495793380922366,0.40889210917837,0.0141099300450537,0.0198753943736255,0.217807986800479
-0.487487487487487,0.00354814112528389,0.00499794853221246,0.409105222590963,0.014269278252533,0.0200998539178095,0.218463672421912
-0.485485485485485,0.00357686968906923,0.00503841588628143,0.409318978221581,0.0144309471901947,0.0203275824666919,0.219122694933667
-0.483483483483483,0.00360592427200116,0.00507934247431477,0.409533379340895,0.014594978371963,0.0205586384972183,0.21978507607028
-0.481481481481481,0.00363530964558786,0.00512073501750863,0.409748429240877,0.0147614141952917,0.020793081730884,0.220450837705502
-0.479479479479479,0.00366503066711981,0.00516260035789289,0.409964131234939,0.014930297963042,0.0210309731645497,0.221120001852338
-0.477477477477477,0.00369509228150493,0.0052049454609164,0.410180488658066,0.0151016739059793,0.0212723751021323,0.22179259066306
-0.475475475475475,0.0037254995231494,0.00524777741809607,0.410397504866953,0.015275587205911,0.021517351187196,0.222468626429169
-0.473473473473473,0.00375625751788519,0.00529110344973221,0.410615183240143,0.0154520840194836,0.0217659664364738,0.223148131581323
-0.471471471471471,0.00378737148494612,0.00533493090769192,0.410833527178159,0.015631211502662,0.0220182872743489,0.223831128689213
-0.469469469469469,0.00381884673899365,0.00537926727826265,0.411052540103644,0.0158130178359128,0.0222743815683279,0.224517640461399
-0.467467467467467,0.00385068869219371,0.00542412018507771,0.411272225461492,0.0159975522501131,0.0225343186655373,0.2252076897451
-0.465465465465465,0.00388290285634618,0.00546949739211578,0.411492586718988,0.0161848650532107,0.0227981694302758,0.225901299525923
-0.463463463463463,0.00391549484506848,0.0055154068067768,0.411713627365941,0.0163750076576587,0.0230660062826602,0.226598492927558
-0.461461461461461,0.00394847037603505,0.00556185648303654,0.411935350914816,0.01656803260865,0.0233379032383965,0.227299293211399
-0.459459459459459,0.00398183527327383,0.00560885462468139,0.412157760900875,0.0167639936131795,0.0236139359497167,0.228003723776124
-0.457457457457457,0.00401559546952227,0.00565640958862707,0.412380860882302,0.0169629455699593,0.0238941817475185,0.228711808157211
-0.455455455455455,0.0040497570086435,0.00570452988832215,0.412604654440345,0.017164944600217,0.0241787196847473,0.229423570026388
-0.453453453453453,0.00408432604810572,0.00575322419724042,0.412829145179444,0.017370048079406,0.0244676305810641,0.230139033191027
-0.451451451451451,0.00411930886152552,0.00580250135246354,0.413054336727363,0.0175783146698578,0.0247609970688399,0.23085822159347
-0.449449449449449,0.00415471184127762,0.0058523703583571,0.413280232735325,0.0177898043544088,0.0250589036405225,0.231581159310281
-0.447447447447447,0.00419054150117326,0.00590284039034342,0.41350683687814,0.0180045784710338,0.0253614366974221,0.23230787055143
-0.445445445445445,0.00422680447920854,0.00595392079877294,0.413734152854332,0.0182226997485216,0.0256686845999636,0.233038379659405
-0.443443443443443,0.00426350754038548,0.00600562111289794,0.413962184386276,0.0184442323432259,0.0259807377194547,0.233772711108239
-0.441441441441441,0.00430065757960776,0.00605795104495152,0.41419093522032,0.0186692418769303,0.0262976884914231,0.234510889502466
-0.439439439439439,0.00433826162465331,0.00611092049433486,0.414420409126911,0.0188977954758651,0.0266196314705758,0.235252939575978
-0.437437437437437,0.00437632683922633,0.00616453955191627,0.414650609900726,0.0191299618109147,0.0269466633874354,0.235998886190813
-0.435435435435435,0.00441486052609094,0.00621881850444534,0.414881541360792,0.0193658111390578,0.0272788832067139,0.236748754335838
-0.433433433433433,0.00445387013028902,0.00627376783908557,0.415113207350613,0.0196054153460828,0.027616392187481,0.237502569125338
-0.431431431431431,0.00449336324244511,0.00632939824806971,0.415345611738287,0.0198488479906225,0.027959293945193,0.238260355797518
-0.429429429429429,0.00453334760216045,0.00638572063348069,0.415578758416631,0.0200961843495551,0.0283076945156441,0.239022139712889
-0.427427427427427,0.00457383110149966,0.00644274611216286,0.415812651303296,0.0203475014648183,0.02866170242091,0.239787946352555
-0.425425425425425,0.00461482178857246,0.0065004860207674,0.416047294340889,0.0206028781916879,0.0290214287373533,0.240557801316387
-0.423423423423423,0.00465632787121357,0.00655895192093574,0.41628269149708,0.0208623952485711,0.0293869871657627,0.241331730321083
-0.421421421421421,0.00469835772076384,0.00661815560462576,0.416518846764723,0.0211261352683703,0.0297584941037049,0.242109759198107
-0.419419419419419,0.00474091987595575,0.00667810909958495,0.416755764161964,0.0213941828514713,0.0301360687201642,0.242891913891505
-0.417417417417417,0.00478402304690692,0.00673882467497567,0.416993447732348,0.0216666246204158,0.0305198330325548,0.24367822045559
-0.415415415415415,0.00482767611922449,0.00680031484715667,0.417231901544928,0.021943549276319,0.0309099119861912,0.244468705052497
-0.413413413413413,0.0048718881582246,0.00686259238562663,0.41747112969437,0.022225047657094,0.0313064335363034,0.24526339394959
-0.411411411411411,0.00491666841326987,0.00692567031913405,0.417711136301051,0.0225112127975498,0.0317095287326922,0.246062313516732
-0.409409409409409,0.00496202632222947,0.00698956194195971,0.41795192551116,0.0228021399914313,0.0321193318071187,0.2468654902234
-0.407407407407407,0.00500797151606538,0.00705428082037694,0.418193501496794,0.0230979268554713,0.0325359802635294,0.247672950635648
-0.405405405405405,0.00505451382354874,0.00711984079929509,0.41843586845605,0.0233986733955307,0.0329596149712209,0.248484721412897
-0.403403403403403,0.00510166327611093,0.00718625600909286,0.418679030613115,0.0237044820749019,0.0333903802610538,0.249300829304566
-0.401401401401401,0.00514943011283358,0.00725354087264723,0.418922992218352,0.0240154578848567,0.0338284240248269,0.250121301146524
-0.399399399399399,0.00519782478558218,0.00732171011256477,0.419167757548384,0.0243317084175226,0.0342738978179311,0.25094616385736
-0.397397397397397,0.00524685796428793,0.00739077875862166,0.419413330906168,0.024653343941175,0.034726956965407,0.251775444434454
-0.395395395395395,0.00529654054238283,0.00746076215541963,0.419659716621078,0.024980477478034,0.0351877606715311,0.252609169949869
-0.393393393393393,0.00534688364239319,0.00753167597026505,0.419906919048969,0.0253132248846647,0.035656472133067,0.253447367546021
-0.391391391391391,0.00539789862169658,0.00760353620127822,0.420154942572247,0.0256517049350753,0.0361332586563193,0.254290064431143
-0.389389389389389,0.00544959707844827,0.00767635918574141,0.42040379159993,0.0259960394066185,0.0366182917781351,0.255137287874531
-0.387387387387387,0.00550199085768204,0.00775016160869254,0.420653470567703,0.0263463531688036,0.0371117473910053,0.255989065201551
-0.385385385385385,0.00555509205759253,0.00782496051177453,0.420903983937977,0.0267027742751304,0.037613805872423,0.256845423788418
-0.383383383383383,0.0056089130360036,0.00790077330234676,0.421155336199928,0.0270654340580622,0.0381246522186634,0.257706391056717
-0.381381381381381,0.00566346641703109,0.00797761776287023,0.421407531869543,0.0274344672272597,0.0386444761831571,0.258571994467673
-0.379379379379379,0.00571876509794478,0.00805551206057343,0.421660575489655,0.0278100119712034,0.0391734724196366,0.259442261516148
-0.377377377377377,0.00577482225623786,0.0081344747574105,0.421914471629973,0.0281922100623371,0.0397118406302425,0.260317219724363
-0.375375375375375,0.00583165135691015,0.00821452482032036,0.422169224887106,0.0285812069658719,0.0402597857187856,0.261196896635332
-0.373373373373373,0.00588926615997326,0.00829568163179863,0.422424839884576,0.0289771519523941,0.0408175179493679,0.26208131980599
-0.371371371371371,0.00594768072818484,0.00837796500079217,0.422681321272836,0.0293801982144298,0.0413852531105768,0.262970516800011
-0.369369369369369,0.00600690943502052,0.00846139517392841,0.422938673729266,0.0297905029871241,0.0419632126854748,0.263864515180304
-0.367367367367367,0.00606696697289149,0.00854599284709071,0.423196901958169,0.0302082276731995,0.0425516240276174,0.26476334250117
-0.365365365365365,0.00612786836161686,0.00863177917735268,0.423456010690764,0.0306335379723668,0.0431507205433424,0.265667026300104
-0.363363363363363,0.00618962895715958,0.00871877579528359,0.423716004685159,0.0310666040153693,0.0437607418805861,0.266575594089243
-0.361361361361361,0.00625226446063559,0.00880700481763887,0.423976888726326,0.0315076005028476,0.0443819341244901,0.267489073346423
-0.359359359359359,0.00631579092760598,0.008896488860449,0.424238667626062,0.0319567068492258,0.0450145500000801,0.268407491505851
-0.357357357357357,0.00638022477766218,0.00898725105252145,0.424501346222941,0.0324141073318207,0.0456588490823031,0.269330875948366
-0.355355355355355,0.00644558280431558,0.00907931504937122,0.424764929382255,0.0328799912453963,0.046315098013735,0.270259253991272
-0.353353353353353,0.00651188218520155,0.00917270504759433,0.425029421995953,0.0333545530623845,0.0469835707302677,0.271192652877735
-0.351351351351351,0.00657914049261059,0.00926744579970216,0.425294828982557,0.033837992599012,0.047664548695119,0.272131099765712
-0.349349349349349,0.00664737570435816,0.00936356262943274,0.425561155287075,0.0343305151875808,0.0483583211415072,0.273074621716411
-0.347347347347347,0.00671660621500537,0.00946108144755637,0.425828405880903,0.0348323318551618,0.0490651853243616,0.274023245682249
-0.345345345345345,0.00678685084744445,0.00956002876819504,0.426096585761708,0.0353436595089739,0.0497854467814495,0.274976998494296
-0.343343343343343,0.00685812886486238,0.00966043172567449,0.426365699953308,0.0358647211287347,0.0505194196043222,0.27593590684918
-0.341341341341341,0.00693045998309624,0.00976231809192811,0.42663575350553,0.0363957459662794,0.0512674267195022,0.276899997295439
-0.339339339339339,0.00700386438339656,0.00986571629447552,0.426906751494062,0.0369369697527653,0.0520298001803518,0.277869296219287
-0.337337337337337,0.00707836272561248,0.00997065543499535,0.427178699020285,0.0374886349137861,0.0528068814700866,0.278843829829776
-0.335335335335335,0.00715397616181656,0.0100771653085172,0.427451601211091,0.0380509907927453,0.0535990218164209,0.279823624143337
-0.333333333333333,0.00723072635038478,0.010185276423255,0.427725463218692,0.0386242938828465,0.0544065825183517,0.280808704967664
-0.331331331331331,0.00730863547055032,0.0102950200211076,0.428000290220401,0.0392088080680835,0.0552299352856206,0.281799097884914
-0.329329329329329,0.00738772623744882,0.0104064280988515,0.42827608741841,0.0398048048736279,0.056069462591411,0.282794828234208
-0.327327327327327,0.00746802191767495,0.0105195334300542,0.42855286003954,0.04041256372603,0.0569255580388713,0.283795921093393
-0.325325325325325,0.00754954634536992,0.0106343695877352,0.428830613334975,0.0410323722236791,0.057798626742087,0.284802401260043
-0.323323323323323,0.00763232393886098,0.0107509709678045,0.429109352579984,0.0416645264179776,0.0586890857221463,0.285814293231657
-0.321321321321321,0.00771637971787555,0.0108693728133106,0.429389083073612,0.0423093311057205,0.0595973643189877,0.286831621185035
-0.319319319319319,0.0078017393213514,0.0109896112395283,0.42966981013836,0.0429671001331868,0.0605239046197479,0.287854408954788
-0.317317317317317,0.00788842902586874,0.011111723259922,0.429951539119838,0.0436381567124816,0.0614691619043632,0.28888268001096
-0.315315315315315,0.00797647576472766,0.0112357468130187,0.430234275386399,0.0443228337506926,0.0624336051092237,0.289916457435699
-0.313313313313313,0.00806590714769811,0.0113617207902277,0.430518024328746,0.0450214741924543,0.0634177173097123,0.290955763898974
-0.311311311311311,0.00815675148146992,0.0114896850646471,0.430802791359521,0.0457344313765471,0.0644219962225139,0.292000621633268
-0.309309309309309,0.00824903779083069,0.0116196805208949,0.43108858191286,0.0464620694071866,0.0654469547286179,0.293051052407221
-0.307307307307307,0.00834279584060295,0.0117517490860101,0.431375401443928,0.0472047635406982,0.0664931214179911,0.294107077498176
-0.305305305305305,0.00843805615837103,0.0118859337614657,0.431663255428428,0.0479629005883066,0.0675610411569521,0.295168717663582
-0.303303303303303,0.00853485005803111,0.0120222786563421,0.431952149362077,0.0487368793358086,0.0686512756793266,0.296235993111202
-0.301301301301301,0.00863320966419926,0.0121608290217078,0.43224208876005,0.0495271109809414,0.0697644042025285,0.297308923468087
-0.299299299299299,0.00873316793751337,0.0123016312862605,0.432533079156404,0.0503340195893012,0.070901024069772,0.298387527748254
-0.297297297297297,0.00883475870086704,0.0124447330932804,0.432825126103458,0.0511580425697136,0.0720617514196832,0.299471824319015
-0.295295295295295,0.00893801666661564,0.0125901833389527,0.433118235171143,0.0519996311700066,0.0732472218846509,0.300561830865908
-0.293293293293293,0.00904297746479598,0.0127380322121182,0.433412411946324,0.052859250994194,0.0744580913193367,0.301657564356163
-0.291291291291291,0.00914967767240387,0.012888331235514,0.433707662032075,0.053737382542125,0.0756950365608314,0.302759041000637
-0.289289289289289,0.00925815484377539,0.0130411333085689,0.434003991046922,0.0546345217727247,0.0769587562220404,0.303866276214173
-0.287287287287287,0.0093684475421201,0.0131964927518215,0.434301404624044,0.0555511806920054,0.0782499715199641,0.304979284574285
-0.285285285285285,0.00948059537225796,0.0133544653530335,0.434599908410437,0.0564878879671033,0.0795694271406347,0.306098079778126
-0.283283283283283,0.00959463901461201,0.0135151084150723,0.434899508066032,0.0574451895676588,0.0809178921425723,0.307222674597649
-0.281281281281281,0.00971062026051383,0.0136784808056428,0.435200209262763,0.0584236494359436,0.0822961609007328,0.308353080832884
-0.279279279279279,0.0098285820488809,0.0138446430089513,0.435502017683601,0.0594238501872147,0.083705054093033,0.309489309263257
-0.277277277277277,0.00994856850432728,0.0140136571793884,0.435804939021528,0.0604463938418567,0.0851454197316552,0.310631369596857
-0.275275275275275,0.0100706249767733,0.014185587197324,0.436108978978467,0.061491902590981,0.086618134241477,0.311779270417569
-0.273273273273273,0.010194798082623,0.0143604987271106,0.436414143264153,0.0625610195972309,0.0881241035880944,0.312933019129971
-0.271271271271271,0.0103211357475817,0.0145384592773954,0.43672043759496,0.0636544098326612,0.0896642644580674,0.314092621901903
-0.269269269269269,0.0104496872511895,0.0147195382638517,0.437027867692655,0.0647727609556637,0.0912395854941666,0.315258083604605
-0.267267267267267,0.0105805032731511,0.0149038070744392,0.437336439283108,0.0659167842290359,0.0928510685885743,0.316429407750314
-0.265265265265265,0.0107136359415472,0.0150913391373152,0.437646158094929,0.0670872154814137,0.0944997502371683,0.3176065964272
-0.263263263263263,0.0108491388830154,0.0152822099915199,0.437957029858047,0.068284816114426,0.0961867029582108,0.318789650231535
-0.261261261261261,0.0109870672749959,0.0154764973605699,0.438269060302213,0.069510374158079,0.0979130367789735,0.319978568196964
-0.259259259259259,0.0111274779001398,0.0156742812290987,0.438582255155444,0.0707647053770297,0.099679900794046,0.321173347720739
-0.257257257257257,0.0112704292029861,0.0158756439226926,0.43889662014238,0.0720486544305787,0.101488484799314,0.322373984486793
-0.255255255255255,0.0114159813490171,0.0160806701910764,0.439212160982578,0.0733630960893875,0.103340021005838,0.323580472385501
-0.253253253253253,0.0115641962862091,0.0162894472948144,0.439528883388714,0.0747089365121229,0.105235785838153,0.324792803429969
-0.251251251251251,0.0117151378092012,0.0165020650956996,0.43984679306471,0.0760871145854318,0.107177101821764,0.326010967668707
-0.249249249249249,0.0118688716262144,0.0167186161510163,0.440165895703768,0.0774986033308736,0.109165339564971,0.32723495309451
-0.247247247247247,0.0120254654288562,0.0169391958118675,0.440486196986317,0.0789444113826727,0.111201919840445,0.328464745549361
-0.245245245245245,0.0121849889649591,0.0171639023257763,0.440807702577862,0.080425584540407,0.11328831577236,0.329700328625189
-0.243243243243243,0.0123475141146054,0.017392836943775,0.441130418126738,0.0819432074010232,0.115426055135267,0.330941683560269
-0.241241241241241,0.0125131149695031,0.0176261040322149,0.441454349261757,0.0834984050748636,0.117616722771309,0.332188789131068
-0.239239239239239,0.0126818679158852,0.0178638111895392,0.441779501589745,0.0850923449906993,0.119861963132809,0.333441621539317
-0.237237237237237,0.0128538517211165,0.0181060693682782,0.442105880692976,0.0867262387951142,0.122163482957761,0.334700154294072
-0.235235235235235,0.013029147624202,0.0183529930025401,0.442433492126474,0.0884013443519396,0.124523054086253,0.335964358088547
-0.233233233233233,0.0132078394304034,0.018604700141289,0.442762341415206,0.0901189678478399,0.126942516426422,0.337234200671427
-0.231231231231231,0.0133900136101825,0.0188613125877178,0.443092434051136,0.0918804660105708,0.12942378107911,0.33850964671243
-0.229229229229229,0.0135757594027042,0.0191229560450435,0.443423775490151,0.0936872484468952,0.13196883363108,0.339790657661813
-0.227227227227227,0.0137651689241463,0.0193897602690731,0.443756371148842,0.0955407801076275,0.134579737627303,0.341077191603525
-0.225225225225225,0.0139583372810778,0.0196618592279098,0.444090226401143,0.0974425838878201,0.137258638233606,0.342369203101699
-0.223223223223223,0.0141553626891852,0.0199393912691924,0.444425346574816,0.0993942433706757,0.140007766101775,0.343666643040147
-0.221221221221221,0.0143563465976438,0.0202224992952856,0.444761736947769,0.101397405724402,0.1428294414501,0.344969458454497
-0.219219219219219,0.0145613938194499,0.0205113309468671,0.445099402744216,0.103453784761892,0.145726078373264,0.34627759235661
-0.217217217217217,0.0147706126680498,0.0208060387953852,0.445438349130653,0.105565164173845,0.148700189396559,0.347590983550876
-0.215215215215215,0.0149841151006252,0.0211067805448917,0.445778581211656,0.107733400946753,0.151754390290493,0.348909566441978
-0.213213213213213,0.0152020168684159,0.0214137192437883,0.446120104025489,0.10996042897801,0.154891405163069,0.350233270833668
-0.211211211211211,0.015424437674489,0.0217270235070615,0.446462922539498,0.112248262901351,0.158114071848346,0.351562021718103
-0.209209209209209,0.0156515013393883,0.0220468677496186,0.446807041645312,0.114599002136858,0.161425347611306,0.352895739055233
-0.207207207207207,0.0158833359751296,0.022373432431379,0.447152466153809,0.117014835180817,0.164828315190607,0.354234337541716
-0.205205205205205,0.0161200741680381,0.0227069043148209,0.447499200789858,0.119498044151987,0.168326189202494,0.355577726368806
-0.203203203203203,0.0163618531709588,0.0230474767357306,0.44784725018682,0.122051009612071,0.171922322930967,0.356925808968613
-0.201201201201201,0.0166088151054078,0.0233953498879556,0.448196618880788,0.124676215679649,0.175620215531323,0.358278482748107
-0.199199199199199,0.0168611071742725,0.0237507311230157,0.448547311304569,0.127376255458368,0.179423519676358,0.3596356388102
-0.197197197197197,0.017118881885713,0.0241138352654933,0.448899331781383,0.130153836801868,0.183336049676905,0.360997161661183
-0.195195195195195,0.0173822972889611,0.0244848849451818,0.449252684518266,0.133011788439784,0.18736179011098,0.362362928903773
-0.193193193193193,0.0176515172227678,0.0248641109470517,0.449607373599174,0.135953066491174,0.191504904998664,0.363732810914943
-0.191191191191191,0.0179267115773009,0.0252517525801623,0.449963402977757,0.138980761393923,0.195769747562945,0.365106670507698
-0.189189189189189,0.0182080565703587,0.025648058066739,0.450320776469798,0.142098105281132,0.200160870620157,0.366484362575852
-0.187187187187187,0.0184957350388255,0.0260532849527207,0.450679497745293,0.145308479838091,0.204683037647412,0.367865733720848
-0.185185185185185,0.0187899367463683,0.0264677005411848,0.451039570320165,0.148615424676404,0.209341234578468,0.36925062185957
-0.183183183183183,0.0190908587084495,0.0268915823501627,0.451400997547574,0.152022646264985,0.214140682384031,0.370638855812016
-0.181181181181181,0.019398705535812,0.0273252185964773,0.451763782608821,0.155534027461193,0.219086850497404,0.37203025486766
-0.179179179179179,0.0197136897976857,0.0277689087073593,0.452127928503818,0.159153637689201,0.224185471151847,0.373424628329205
-0.177177177177177,0.0200360324060616,0.028222963861739,0.452493438041099,0.162885743816979,0.229442554702011,0.374821775032373
-0.175175175175175,0.0203659630224869,0.0286877075632631,0.452860313827343,0.166734821787963,0.234864406008423,0.376221482840251
-0.173173173173173,0.0207037204889531,0.0291634762472479,0.453228558256403,0.170705569068639,0.240457641971283,0.377623528110636
-0.171171171171171,0.0210495532845763,0.0296506199239633,0.453598173497793,0.174802917979023,0.246229210307922,0.379027675134679
-0.169169169169169,0.0214037200099094,0.0301495028608407,0.453969161484607,0.179032049979343,0.252186409677167,0.380433675545019
-0.167167167167167,0.0217664899008797,0.0306605043064106,0.454341523900856,0.183398410993235,0.258336911263754,0.381841267691461
-0.165165165165165,0.0221381433745143,0.0311840192590169,0.454715262168168,0.18790772785555,0.26468878194688,0.383250175982092
-0.163163163163163,0.0225189726087988,0.0317204592836125,0.455090377431835,0.1925660259815,0.271250509189151,0.384660110187579
-0.161161161161161,0.0229092821592216,0.0322702533802293,0.455466870546149,0.197379648363473,0.278031027795688,0.386070764706223
-0.159159159159159,0.0233093896147739,0.0328338489080268,0.455844742059018,0.202355276012517,0.285039748708216,0.387481817787121
-0.157157157157157,0.023719626296427,0.0334117125691752,0.456223992195781,0.207499949973402,0.292286590015708,0.388892930708615
-0.155155155155155,0.0241403380013765,0.0340043314572046,0.456604620842214,0.212821095055433,0.299782010381858,0.390303746908946
-0.153153153153153,0.0245718857966424,0.0346122141748787,0.456986627526654,0.218326545436049,0.307537045110576,0.391713891065796
-0.151151151151151,0.0250146468659455,0.0352358920271138,0.457370011401195,0.224024572310808,0.315563345094044,0.393122968121117
-0.149149149149149,0.0254690154141468,0.0358759202949817,0.457754771221912,0.229923913781975,0.323873218914094,0.39453056224734
-0.147147147147147,0.0259354036339402,0.0365328795974026,0.458140905328036,0.236033807198795,0.332479678397051,0.395936235750722
-0.145145145145145,0.0264142427399398,0.0372073773477719,0.458528411620027,0.242364024185968,0.34139648795521,0.397339527907221
-0.143143143143143,0.0269059840758025,0.037900049313464,0.458917287536481,0.248924908623237,0.350638218085277,0.398739953725881
-0.141141141141141,0.027411100300581,0.0386115612869418,0.459307530029781,0.255727417868752,0.360220303436027,0.400137002634247
-0.139139139139139,0.027930086661122,0.03934261087807,0.459699135540431,0.262783167552431,0.370159105904709,0.401530137079855
-0.137137137137137,0.0284634623580154,0.0400939294382055,0.460092099969976,0.270104480303551,0.380471983275222,0.402918791041256
-0.135135135135135,0.0290117720133695,0.0408662841277209,0.460486418652425,0.277704438819771,0.391177363971708,0.404302368441446
-0.133133133133133,0.0295755872495531,0.0416604801398362,0.460882086324065,0.285596943733677,0.402294828569958,0.405680241455875
-0.131131131131131,0.0301555083890094,0.0424773630949957,0.461279097091575,0.293796776788356,0.413845198787191,0.407051748706458
-0.129129129129129,0.030752166286337,0.0433178216215551,0.461677444398314,0.302319669896801,0.42585063475985,0.408416193332142
-0.127127127127127,0.0313662243050494,0.0441827901402669,0.462077120988653,0.311182380732019,0.438334741520614,0.409772840925665
-0.125125125125125,0.0319983804528055,0.0450732518719867,0.462478118870234,0.320402775577232,0.451322685702052,0.411120917325047
-0.123123123123123,0.032649369690451,0.0459902420902144,0.462880429273982,0.329999920260016,0.464841323627401,0.412459606247196
-0.121121121121121,0.0333199664319718,0.0469348516425534,0.463284042611731,0.339994180102762,0.478919342101823,0.413788046749633
-0.119119119119119,0.034010987254442,0.0479082307679728,0.463688948431278,0.350407329946604,0.493587413393258,0.415105330504878
-0.117117117117117,0.0347232938393147,0.048911593239939,0.464095135368673,0.361262675449952,0.508878366094802,0.416410498870295
-0.115115115115115,0.0354577961689624,0.0499462208690966,0.464502591097542,0.37258518702909,0.524827373794821,0.417702539734303
-0.113113113113113,0.0362154560053059,0.0510134684033013,0.464911302275208,0.384401648001052,0.54147216375256,0.418980384117672
-0.111111111111111,0.03699729068071,0.0521147688675144,0.465321254485369,0.396740818712824,0.558853248092232,0.420242902506141
-0.109109109109109,0.0378043772351497,0.0532516393914588,0.465732432177039,0.409633618701505,0.57701418039573,0.421488900887784
-0.107107107107107,0.0386378569380418,0.054425687579118,0.466144818599473,0.423113329234348,0.596001841002629,0.422717116465366
-0.105105105105105,0.0394989402381867,0.0556386184812752,0.466558395732727,0.437215818933656,0.615866754827769,0.423926213010208
-0.103103103103103,0.0403889121910848,0.0568922422404885,0.466973144213484,0.451979795609586,0.63666344609556,0.42511477581992
-0.101101101101101,0.0413091384196289,0.0581884824873832,0.467389043255753,0.467447087915999,0.658450835083351,0.426281306237503
-0.0990990990990991,0.0422610716719695,0.0595293855781303,0.467806070565968,0.483662961025649,0.681292682784782,0.42742421568374
-0.0970970970970971,0.0432462590494285,0.06091713077576,0.468224202252007,0.500676471209307,0.705258090373633,0.428541819148373
-0.0950950950950951,0.044266349987903,0.0623540414928511,0.468643412725556,0.518540865021502,0.730422061501017,0.429632328078071
-0.0930930930930931,0.045323105088573,0.0638425977305568,0.469063674597209,0.537314029770988,0.756866136832764,0.430693842590539
-0.0910910910910911,0.0464184059082206,0.0653854498693513,0.469484958563589,0.557059003121328,0.784679111878115,0.431724342933975
-0.0890890890890891,0.0475542658365448,0.0669854339909279,0.46990723328573,0.577844551068933,0.813957851135606,0.432721680099232
-0.0870870870870871,0.0487328422079993,0.06864558893906,0.470330465257825,0.599745825236107,0.844808213962888,0.433683565478152
-0.0850850850850851,0.0499564498195649,0.0703691753608766,0.470754618665356,0.622845112462615,0.877346110459224,0.434607559445138
-0.0830830830830831,0.051227576054267,0.0721596970100057,0.471179655231487,0.647232692166125,0.911698709152327,0.435491058719655
-0.0810810810810811,0.0525488978441575,0.0740209246408077,0.471605534050444,0.673007819977771,0.948005822557659,0.436331282344338
-0.0790790790790791,0.0539233007471283,0.0759569228801737,0.472032211406451,0.700279859882222,0.986421501922719,0.43712525608599
-0.0770770770770771,0.055353900460858,0.0779720805322942,0.472459640576557,0.72916959167924,1.02711587893101,0.437869795033898
-0.0750750750750751,0.0568440671563635,0.0800711448551535,0.472887771615477,0.759810726264884,1.07027730014291,0.438561484130474
-0.0730730730730731,0.058397453085506,0.0822592604487506,0.473316551120285,0.792351668302729,1.11611480991272,0.439196656321534
-0.0710710710710711,0.0600180240045485,0.0845420135186491,0.473745921972436,0.826957574708045,1.16486104999089,0.439771367955733
-0.0690690690690691,0.0617100950635276,0.0869254824301195,0.474175823054242,0.863812768513006,1.21677565971972,0.440281370992068
-0.0670670670670671,0.0634783719440245,0.0894162956552326,0.474606188936428,0.903123581798351,1.27214928061645,0.440722081487868
-0.0650650650650651,0.0653279981927159,0.0920216984473916,0.475036949532822,0.94512171937432,1.33130829448929,0.441088543732913
-0.0630630630630631,0.0672646099037877,0.0947496298675496,0.475468029717582,0.99006825799358,1.39462045677037,0.441375389262932
-0.0610610610610611,0.0692943991616785,0.0976088121503187,0.475899348899496,1.03825842574192,1.46250162881524,0.441576789820294
-0.0590590590590591,0.0714241879824116,0.1006088548585,0.476330820546929,1.0900273451532,1.53542386771439,0.441686403121875
-0.0570570570570571,0.0736615149080074,0.103760376860874,0.476762351655699,1.14575697467995,1.61392520412098,0.441697310030843
-0.0550550550550551,0.0760147369427228,0.10707514992065,0.477193842150693,1.20588455081481,1.69862153391103,0.441601941393385
-0.0530530530530531,0.0784931502111494,0.11056626865572,0.477625184210083,1.27091292360574,1.79022117689779,0.441391992369637
-0.0510510510510511,0.0811071336204902,0.114248352902833,0.478056261498655,1.34142330039998,1.88954282780206,0.44105832152812
-0.049049049049049,0.0838683209979821,0.118137790192167,0.478486948293743,1.41809107919223,1.9975378592714,0.440590831239902
-0.047047047047047,0.0867898087559916,0.122253028266541,0.47891710848341,1.50170568269219,2.11531826035415,0.439978324939722
-0.045045045045045,0.0898864082643029,0.126614930575648,0.479346594411612,1.59319562499995,2.24419194567936,0.439208335526514
-0.043043043043043,0.0931749550028771,0.131247211751853,0.47977524553866,1.69366049653881,2.38570780976619,0.438266917426042
-0.041041041041041,0.0966746905548063,0.13617697568944,0.480202886876878,1.8044122039055,2.54171381790632,0.437138392444165
-0.039039039039039,0.100407739065948,0.141435386690622,0.480629327150189,1.92702874973423,2.71443276104041,0.435805036218962
-0.037037037037037,0.104399707687084,0.147058515254611,0.481054356611321,2.06342524271268,2.906562281206,0.434246687407507
-0.035035035035035,0.108680451877839,0.153088416092686,0.481477744429799,2.21594894779321,3.12140876025463,0.432440255061418
-0.033033033033033,0.113285063112353,0.159574519420695,0.481899235535476,2.38750845012133,3.36306926150634,0.430359089920923
-0.031031031031031,0.118255161438953,0.166575451672057,0.482318546762283,2.58175214307049,3.63668294985395,0.427972170926331
-0.029029029029029,0.123640613417306,0.174161455401928,0.482735362079379,2.8033195386011,3.94878509015136,0.42524303636339
-0.027027027027027,0.129501855572543,0.182417662128868,0.483149326612564,3.05820264404225,4.30781608631091,0.422128355067109
-0.025025025025025,0.135913099451933,0.191448607011054,0.483560039032272,3.35427816746042,4.7248711513271,0.418575978853637
-0.023023023023023,0.14296685365812,0.201384598629363,0.483967041689363,3.70211299567914,5.21483491200164,0.41452222804745
-0.021021021021021,0.150780472249102,0.21239094313178,0.48436980756999,4.11622230854892,5.7981536018036,0.409888009716533
-0.019019019019019,0.159505930045419,0.224681713832874,0.484767722630534,4.6171084363991,6.50370701670451,0.40457309786489
-0.017017017017017,0.169344949114823,0.238541058537603,0.485160061198729,5.23471241768946,7.373670415224,0.398447401317837
-0.015015015015015,0.180573440227882,0.254357628030167,0.485545950551773,6.01457282026339,8.47218989817244,0.391337052701954
-0.013013013013013,0.193583148868051,0.2726832390774,0.485924317774566,7.02955064591593,9.9018982313049,0.383001057502549
-0.011011011011011,0.208957524152407,0.294339744180472,0.486293805826634,8.40405524861242,11.8380397259633,0.37308942987726
-0.00900900900900901,0.227622518165351,0.320631449086456,0.486652631846259,10.3697661698976,14.6069605966081,0.361061416627462
-0.00700700700700701,0.251184199009834,0.353820678047499,0.486998325369023,13.4141887382468,18.89536592482,0.34600591893005
-0.005005005005005,0.282828661930462,0.398395397998682,0.487327177409877,18.7738772895293,26.4450790230708,0.326173368311663
-0.003003003003003,0.330525236334323,0.465581289319244,0.487632810451503,30.8149632559676,43.4062780868169,0.297354765996669
-0.001001001001001,0.4288426346702,0.604072200292924,0.487900463623331,85.7307593743039,120.761240280706,0.242299633883337
0.001001001001001,1,1,0.488,0,0,0
0.003003003003003,1,1,0.488,0,0,0
0.005005005005005,1,1,0.488,0,0,0
0.00700700700700701,1,1,0.488,0,0,0
0.00900900900900901,1,1,0.488,0,0,0
0.011011011011011,1,1,0.488,0,0,0
0.013013013013013,1,1,0.488,0,0,0
0.015015015015015,1,1,0.488,0,0,0
0.017017017017017,1,1,0.488,0,0,0
0.019019019019019,1,1,0.488,0,0,0
0.021021021021021,1,1,0.488,0,0,0
0.023023023023023,1,1,0.488,0,0,0
0.025025025025025,1,1,0.488,0,0,0
0.027027027027027,1,1,0.488,0,0,0
0.029029029029029,1,1,0.488,0,0,0
0.031031031031031,1,1,0.488,0,0,0
0.033033033033033,1,1,0.488,0,0,0
0.035035035035035,1,1,0.488,0,0,0
0.037037037037037,1,1,0.488,0,0,0
0.039039039039039,1,1,0.488,0,0,0
0.041041041041041,1,1,0.488,0,0,0
0.043043043043043,1,1,0.488,0,0,0
0.045045045045045,1,1,0.488,0,0,0
0.047047047047047,1,1,0.488,0,0,0
0.049049049049049,1,1,0.488,0,0,0
0.0510510510510511,1,1,0.488,0,0,0
0.0530530530530531,1,1,0.488,0,0,0
0.0550550550550551,1,1,0.488,0,0,0
0.0570570570570571,1,1,0.488,0,0,0
0.0590590590590591,1,1,0.488,0,0,0
0.0610610610610611,1,1,0.488,0,0,0
0.0630630630630631,1,1,0.488,0,0,0
0.0650650650650651,1,1,0.488,0,0,0
0.0670670670670671,1,1,0.488,0,0,0
0.0690690690690691,1,1,0.488,0,0,0
0.0710710710710711,1,1,0.488,0,0,0
0.0730730730730731,1,1,0.488,0,0,0
0.0750750750750751,1,1,0.488,0,0,0
0.0770770770770771,1,1,0.488,0,0,0
0.0790790790790791,1,1,0.488,0,0,0
0.0810810810810811,1,1,0.488,0,0,0
0.0830830830830831,1,1,0.488,0,0,0
0.0850850850850851,1,1,0.488,0,0,0
0.0870870870870871,1,1,0.488,0,0,0
0.0890890890890891,1,1,0.488,0,0,0
0.0910910910910911,1,1,0.488,0,0,0
0.0930930930930931,1,1,0.488,0,0,0
0.0950950950950951,1,1,0.488,0,0,0
0.0970970970970971,1,1,0.488,0,0,0
0.0990990990990991,1,1,0.488,0,0,0
0.101101101101101,1,1,0.488,0,0,0
0.103103103103103,1,1,0.488,0,0,0
0.105105105105105,1,1,0.488,0,0,0
0.107107107107107,1,1,0.488,0,0,0
0.109109109109109,1,1,0.488,0,0,0
0.111111111111111,1,1,0.488,0,0,0
0.113113113113113,1,1,0.488,0,0,0
0.115115115115115,1,1,0.488,0,0,0
0.117117117117117,1,1,0.488,0,0,0
0.119119119119119,1,1,0.488,0,0,0
0.121121121121121,1,1,0.488,0,0,0
0.123123123123123,1,1,0.488,0,0,0
0.125125125125125,1,1,0.488,0,0,0
0.127127127127127,1,1,0.488,0,0,0
0.129129129129129,1,1,0.488,0,0,0
0.131131131131131,1,1,0.488,0,0,0
0.133133133133133,1,1,0.488,0,0,0
0.135135135135135,1,1,0.488,0,0,0
0.137137137137137,1,1,0.488,0,0,0
0.139139139139139,1,1,0.488,0,0,0
0.141141141141141,1,1,0.488,0,0,0
0.143143143143143,1,1,0.488,0,0,0
0.145145145145145,1,1,0.488,0,0,0
0.147147147147147,1,1,0.488,0,0,0
0.149149149149149,1,1,0.488,0,0,0
0.151151151151151,1,1,0.488,0,0,0
0.153153153153153,1,1,0.488,0,0,0
0.155155155155155,1,1,0.488,0,0,0
0.157157157157157,1,1,0.488,0,0,0
0.159159159159159,1,1,0.488,0,0,0
0.161161161161161,1,1,0.488,0,0,0
0.163163163163163,1,1,0.488,0,0,0
0.165165165165165,1,1,0.488,0,0,0
0.167167167167167,1,1,0.488,0,0,0
0.169169169169169,1,1,0.488,0,0,0
0.171171171171171,1,1,0.488,0,0,0
0.173173173173173,1,1,0.488,0,0,0
0.175175175175175,1,1,0.488,0,0,0
0.177177177177177,1,1,0.488,0,0,0
0.179179179179179,1,1,0.488,0,0,0
0.181181181181181,1,1,0.488,0,0,0
0.183183183183183,1,1,0.488,0,0,0
0.185185185185185,1,1,0.488,0,0,0
0.187187187187187,1,1,0.488,0,0,0
0.189189189189189,1,1,0.488,0,0,0
0.191191191191191,1,1,0.488,0,0,0
0.193193193193193,1,1,0.488,0,0,0
0.195195195195195,1,1,0.488,0,0,0
0.197197197197197,1,1,0.488,0,0,0
0.199199199199199,1,1,0.488,0,0,0
0.201201201201201,1,1,0.488,0,0,0
0.203203203203203,1,1,0.488,0,0,0
0.205205205205205,1,1,0.488,0,0,0
0.207207207207207,1,1,0.488,0,0,0
0.209209209209209,1,1,0.488,0,0,0
0.211211211211211,1,1,0.488,0,0,0
0.213213213213213,1,1,0.488,0,0,0
0.215215215215215,1,1,0.488,0,0,0
0.217217217217217,1,1,0.488,0,0,0
0.219219219219219,1,1,0.488,0,0,0
0.221221221221221,1,1,0.488,0,0,0
0.223223223223223,1,1,0.488,0,0,0
0.225225225225225,1,1,0.488,0,0,0
0.227227227227227,1,1,0.488,0,0,0
0.229229229229229,1,1,0.488,0,0,0
0.231231231231231,1,1,0.488,0,0,0
0.233233233233233,1,1,0.488,0,0,0
0.235235235235235,1,1,0.488,0,0,0
0.237237237237237,1,1,0.488,0,0,0
0.239239239239239,1,1,0.488,0,0,0
0.241241241241241,1,1,0.488,0,0,0
0.243243243243243,1,1,0.488,0,0,0
0.245245245245245,1,1,0.488,0,0,0
0.247247247247247,1,1,0.488,0,0,0
0.249249249249249,1,1,0.488,0,0,0
0.251251251251251,1,1,0.488,0,0,0
0.253253253253253,1,1,0.488,0,0,0
0.255255255255255,1,1,0.488,0,0,0
0.257257257257257,1,1,0.488,0,0,0
0.259259259259259,1,1,0.488,0,0,0
0.261261261261261,1,1,0.488,0,0,0
0.263263263263263,1,1,0.488,0,0,0
0.265265265265265,1,1,0.488,0,0,0
0.267267267267267,1,1,0.488,0,0,0
0.269269269269269,1,1,0.488,0,0,0
0.271271271271271,1,1,0.488,0,0,0
0.273273273273273,1,1,0.488,0,0,0
0.275275275275275,1,1,0.488,0,0,0
0.277277277277277,1,1,0.488,0,0,0
0.279279279279279,1,1,0.488,0,0,0
0.281281281281281,1,1,0.488,0,0,0
0.283283283283283,1,1,0.488,0,0,-0
0.285285285285285,1,1,0.488,0,0,-0
0.287287287287287,1,1,0.488,0,0,-0
0.289289289289289,1,1,0.488,0,0,-0
0.291291291291291,1,1,0.488,0,0,-0
0.293293293293293,1,1,0.488,0,0,-0
0.295295295295295,1,1,0.488,0,0,-0
0.297297297297297,1,1,0.488,0,0,-0
0.299299299299299,1,1,0.488,0,0,-0
0.301301301301301,1,1,0.488,0,0,-0
0.303303303303303,1,1,0.488,0,0,-0
0.305305305305305,1,1,0.488,0,0,-0
0.307307307307307,1,1,0.488,0,0,-0
0.309309309309309,1,1,0.488,0,0,-0
0.311311311311311,1,1,0.488,0,0,-0
0.313313313313313,1,1,0.488,0,0,-0
0.315315315315315,1,1,0.488,0,0,-0
0.317317317317317,1,1,0.488,0,0,-0
0.319319319319319,1,1,0.488,0,0,-0
0.321321321321321,1,1,0.488,0,0,-0
0.323323323323323,1,1,0.488,0,0,-0
0.325325325325325,1,1,0.488,0,0,-0
0.327327327327327,1,1,0.488,0,0,-0
0.329329329329329,1,1,0.488,0,0,-0
0.331331331331331,1,1,0.488,0,0,-0
0.333333333333333,1,1,0.488,0,0,-0
0.335335335335335,1,1,0.488,0,0,-0
0.337337337337337,1,1,0.488,0,0,-0
0.339339339339339,1,1,0.488,0,0,-0
0.341341341341341,1,1,0.488,0,0,-0
0.343343343343343,1,1,0.488,0,0,-0
0.345345345345345,1,1,0.488,0,0,-0
0.347347347347347,1,1,0.488,0,0,-0
0.349349349349349,1,1,0.488,0,0,-0
0.351351351351351,1,1,0.488,0,0,-0
0.353353353353353,1,1,0.488,0,0,-0
0.355355355355355,1,1,0.488,0,0,-0
0.357357357357357,1,1,0.488,0,0,-0
0.359359359359359,1,1,0.488,0,0,-0
0.361361361361361,1,1,0.488,0,0,-0
0.363363363363363,1,1,0.488,0,0,-0
0.365365365365365,1,1,0.488,0,0,-0
0.367367367367367,1,1,0.488,0,0,-0
0.369369369369369,1,1,0.488,0,0,-0
0.371371371371371,1,1,0.488,0,0,-0
0.373373373373373,1,1,0.488,0,0,-0
0.375375375375375,1,1,0.488,0,0,-0
0.377377377377377,1,1,0.488,0,0,-0
0.379379379379379,1,1,0.488,0,0,-0
0.381381381381381,1,1,0.488,0,0,-0
0.383383383383383,1,1,0.488,0,0,-0
0.385385385385385,1,1,0.488,0,0,-0
0.387387387387387,1,1,0.488,0,0,-0
0.389389389389389,1,1,0.488,0,0,-0
0.391391391391391,1,1,0.488,0,0,-0
0.393393393393393,1,1,0.488,0,0,-0
0.395395395395395,1,1,0.488,0,0,-0
0.397397397397397,1,1,0.488,0,0,-0
0.399399399399399,1,1,0.488,0,0,-0
0.401401401401401,1,1,0.488,0,0,-0
0.403403403403403,1,1,0.488,0,0,-0
0.405405405405405,1,1,0.488,0,0,-0
0.407407407407407,1,1,0.488,0,0,-0
0.409409409409409,1,1,0.488,0,0,-0
0.411411411411411,1,1,0.488,0,0,-0
0.413413413413413,1,1,0.488,0,0,-0
0.415415415415415,1,1,0.488,0,0,-0
0.417417417417417,1,1,0.488,0,0,-0
0.419419419419419,1,1,0.488,0,0,-0
0.421421421421421,1,1,0.488,0,0,-0
0.423423423423423,1,1,0.488,0,0,-0
0.425425425425425,1,1,0.488,0,0,-0
0.427427427427427,1,1,0.488,0,0,-0
0.429429429429429,1,1,0.488,0,0,-0
0.431431431431431,1,1,0.488,0,0,-0
0.433433433433433,1,1,0.488,0,0,-0
0.435435435435435,1,1,0.488,0,0,-0
0.437437437437437,1,1,0.488,0,0,-0
0.439439439439439,1,1,0.488,0,0,-0
0.441441441441441,1,1,0.488,0,0,-0
0.443443443443443,1,1,0.488,0,0,-0
0.445445445445445,1,1,0.488,0,0,-0
0.447447447447447,1,1,0.488,0,0,-0
0.449449449449449,1,1,0.488,0,0,-0
0.451451451451451,1,1,0.488,0,0,-0
0.453453453453453,1,1,0.488,0,0,-0
0.455455455455455,1,1,0.488,0,0,-0
0.457457457457457,1,1,0.488,0,0,-0
0.459459459459459,1,1,0.488,0,0,-0
0.461461461461461,1,1,0.488,0,0,-0
0.463463463463463,1,1,0.488,0,0,-0
0.465465465465465,1,1,0.488,0,0,-0
0.467467467467467,1,1,0.488,0,0,-0
0.469469469469469,1,1,0.488,0,0,-0
0.471471471471471,1,1,0.488,0,0,-0
0.473473473473473,1,1,0.488,0,0,-0
0.475475475475475,1,1,0.488,0,0,-0
0.477477477477477,1,1,0.488,0,0,-0
0.479479479479479,1,1,0.488,0,0,-0
0.481481481481481,1,1,0.488,0,0,-0
0.483483483483483,1,1,0.488,0,0,-0
0.485485485485485,1,1,0.488,0,0,-0
0.487487487487487,1,1,0.488,0,0,-0
0.48948948948949,1,1,0.488,0,0,-0
0.491491491491492,1,1,0.488,0,0,-0
0.493493493493493,1,1,0.488,0,0,-0
0.495495495495495,1,1,0.488,0,0,-0
0.497497497497497,1,1,0.488,0,0,-0
0.4994994994995,1,1,0.488,0,0,-0
0.501501501501502,1,1,0.488,0,0,-0
0.503503503503503,1,1,0.488,0,0,-0
0.505505505505506,1,1,0.488,0,0,-0
0.507507507507508,1,1,0.488,0,0,-0
0.509509509509509,1,1,0.488,0,0,-0
0.511511511511512,1,1,0.488,0,0,-0
0.513513513513513,1,1,0.488,0,0,-0
0.515515515515516,1,1,0.488,0,0,-0
0.517517517517518,1,1,0.488,0,0,-0
0.519519519519519,1,1,0.488,0,0,-0
0.521521521521522,1,1,0.488,0,0,-0
0.523523523523523,1,1,0.488,0,0,-0
0.525525525525526,1,1,0.488,0,0,-0
0.527527527527528,1,1,0.488,0,0,-0
0.529529529529529,1,1,0.488,0,0,-0
0.531531531531532,1,1,0.488,0,0,-0
0.533533533533533,1,1,0.488,0,0,-0
0.535535535535536,1,1,0.488,0,0,-0
0.537537537537538,1,1,0.488,0,0,-0
0.53953953953954,1,1,0.488,0,0,-0
0.541541541541542,1,1,0.488,0,0,-0
0.543543543543544,1,1,0.488,0,0,-0
0.545545545545546,1,1,0.488,0,0,-0
0.547547547547548,1,1,0.488,0,0,-0
0.54954954954955,1,1,0.488,0,0,-0
0.551551551551552,1,1,0.488,0,0,-0
0.553553553553554,1,1,0.488,0,0,-0
0.555555555555556,1,1,0.488,0,0,-0
0.557557557557558,1,1,0.488,0,0,-0
0.55955955955956,1,1,0.488,0,0,-0
0.561561561561562,1,1,0.488,0,0,-0
0.563563563563564,1,1,0.488,0,0,-0
0.565565565565566,1,1,0.488,0,0,-0
0.567567567567568,1,1,0.488,0,0,-0
0.56956956956957,1,1,0.488,0,0,-0
0.571571571571572,1,1,0.488,0,0,-0
0.573573573573574,1,1,0.488,0,0,-0
0.575575575575576,1,1,0.488,0,0,-0
0.577577577577578,1,1,0.488,0,0,-0
0.57957957957958,1,1,0.488,0,0,-0
0.581581581581582,1,1,0.488,0,0,-0
0.583583583583584,1,1,0.488,0,0,-0
0.585585585585586,1,1,0.488,0,0,-0
0.587587587587588,1,1,0.488,0,0,-0
0.58958958958959,1,1,0.488,0,0,-0
0.591591591591592,1,1,0.488,0,0,-0
0.593593593593594,1,1,0.488,0,0,-0
0.595595595595596,1,1,0.488,0,0,-0
0.597597597597598,1,1,0.488,0,0,-0
0.5995995995996,1,1,0.488,0,0,-0
0.601601601601602,1,1,0.488,0,0,-0
0.603603603603604,1,1,0.488,0,0,-0
0.605605605605606,1,1,0.488,0,0,-0
0.607607607607608,1,1,0.488,0,0,-0
0.60960960960961,1,1,0.488,0,0,-0
0.611611611611612,1,1,0.488,0,0,-0
0.613613613613614,1,1,0.488,0,0,-0
0.615615615615616,1,1,0.488,0,0,-0
0.617617617617618,1,1,0.488,0,0,-0
0.61961961961962,1,1,0.488,0,0,-0
0.621621621621622,1,1,0.488,0,0,-0
0.623623623623624,1,1,0.488,0,0,-0
0.625625625625626,1,1,0.488,0,0,-0
0.627627627627628,1,1,0.488,0,0,-0
0.62962962962963,1,1,0.488,0,0,-0
0.631631631631632,1,1,0.488,0,0,-0
0.633633633633634,1,1,0.488,0,0,-0
0.635635635635636,1,1,0.488,0,0,-0
0.637637637637638,1,1,0.488,0,0,-0
0.63963963963964,1,1,0.488,0,0,-0
0.641641641641642,1,1,0.488,0,0,-0
0.643643643643644,1,1,0.488,0,0,-0
0.645645645645646,1,1,0.488,0,0,-0
0.647647647647648,1,1,0.488,0,0,-0
0.64964964964965,1,1,0.488,0,0,-0
0.651651651651652,1,1,0.488,0,0,-0
0.653653653653654,1,1,0.488,0,0,-0
0.655655655655656,1,1,0.488,0,0,-0
0.657657657657658,1,1,0.488,0,0,-0
0.65965965965966,1,1,0.488,0,0,-0
0.661661661661662,1,1,0.488,0,0,-0
0.663663663663664,1,1,0.488,0,0,-0
0.665665665665666,1,1,0.488,0,0,-0
0.667667667667668,1,1,0.488,0,0,-0
0.66966966966967,1,1,0.488,0,0,-0
0.671671671671672,1,1,0.488,0,0,-0
0.673673673673674,1,1,0.488,0,0,-0
0.675675675675676,1,1,0.488,0,0,-0
0.677677677677678,1,1,0.488,0,0,-0
0.67967967967968,1,1,0.488,0,0,-0
0.681681681681682,1,1,0.488,0,0,-0
0.683683683683684,1,1,0.488,0,0,-0
0.685685685685686,1,1,0.488,0,0,-0
0.687687687687688,1,1,0.488,0,0,-0
0.68968968968969,1,1,0.488,0,0,-0
0.691691691691692,1,1,0.488,0,0,-0
0.693693693693694,1,1,0.488,0,0,-0
0.695695695695696,1,1,0.488,0,0,-0
0.697697697697698,1,1,0.488,0,0,-0
0.6996996996997,1,1,0.488,0,0,-0
0.701701701701702,1,1,0.488,0,0,-0
0.703703703703704,1,1,0.488,0,0,-0
0.705705705705706,1,1,0.488,0,0,-0
0.707707707707708,1,1,0.488,0,0,-0
0.70970970970971,1,1,0.488,0,0,-0
0.711711711711712,1,1,0.488,0,0,-0
0.713713713713714,1,1,0.488,0,0,-0
0.715715715715716,1,1,0.488,0,0,-0
0.717717717717718,1,1,0.488,0,0,-0
0.71971971971972,1,1,0.488,0,0,-0
0.721721721721722,1,1,0.488,0,0,-0
0.723723723723724,1,1,0.488,0,0,-0
0.725725725725726,1,1,0.488,0,0,-0
0.727727727727728,1,1,0.488,0,0,-0
0.72972972972973,1,1,0.488,0,0,-0
0.731731731731732,1,1,0.488,0,0,-0
0.733733733733734,1,1,0.488,0,0,-0
0.735735735735736,1,1,0.488,0,0,-0
0.737737737737738,1,1,0.488,0,0,-0
0.73973973973974,1,1,0.488,0,0,-0
0.741741741741742,1,1,0.488,0,0,-0
0.743743743743744,1,1,0.488,0,0,-0
0.745745745745746,1,1,0.488,0,0,-0
0.747747747747748,1,1,0.488,0,0,-0
0.74974974974975,1,1,0.488,0,0,-0
0.751751751751752,1,1,0.488,0,0,-0
0.753753753753754,1,1,0.488,0,0,-0
0.755755755755756,1,1,0.488,0,0,-0
0.757757757757758,1,1,0.488,0,0,-0
0.75975975975976,1,1,0.488,0,0,-0
0.761761761761762,1,1,0.488,0,0,-0
0.763763763763764,1,1,0.488,0,0,-0
0.765765765765766,1,1,0.488,0,0,-0
0.767767767767768,1,1,0.488,0,0,-0
0.76976976976977,1,1,0.488,0,0,-0
0.771771771771772,1,1,0.488,0,0,-0
0.773773773773774,1,1,0.488,0,0,-0
0.775775775775776,1,1,0.488,0,0,-0
0.777777777777778,1,1,0.488,0,0,-0
0.77977977977978,1,1,0.488,0,0,-0
0.781781781781782,1,1,0.488,0,0,-0
0.783783783783784,1,1,0.488,0,0,-0
0.785785785785786,1,1,0.488,0,0,-0
0.787787787787788,1,1,0.488,0,0,-0
0.78978978978979,1,1,0.488,0,0,-0
0.791791791791792,1,1,0.488,0,0,-0
0.793793793793794,1,1,0.488,0,0,-0
0.795795795795796,1,1,0.488,0,0,-0
0.797797797797798,1,1,0.488,0,0,-0
0.7997997997998,1,1,0.488,0,0,-0
0.801801801801802,1,1,0.488,0,0,-0
0.803803803803804,1,1,0.488,0,0,-0
0.805805805805806,1,1,0.488,0,0,-0
0.807807807807808,1,1,0.488,0,0,-0
0.80980980980981,1,1,0.488,0,0,-0
0.811811811811812,1,1,0.488,0,0,-0
0.813813813813814,1,1,0.488,0,0,-0
0.815815815815816,1,1,0.488,0,0,-0
0.817817817817818,1,1,0.488,0,0,-0
0.81981981981982,1,1,0.488,0,0,-0
0.821821821821822,1,1,0.488,0,0,-0
0.823823823823824,1,1,0.488,0,0,-0
0.825825825825826,1,1,0.488,0,0,-0
0.827827827827828,1,1,0.488,0,0,-0
0.82982982982983,1,1,0.488,0,0,-0
0.831831831831832,1,1,0.488,0,0,-0
0.833833833833834,1,1,0.488,0,0,-0
0.835835835835836,1,1,0.488,0,0,-0
0.837837837837838,1,1,0.488,0,0,-0
0.83983983983984,1,1,0.488,0,0,-0
0.841841841841842,1,1,0.488,0,0,-0
0.843843843843844,1,1,0.488,0,0,-0
0.845845845845846,1,1,0.488,0,0,-0
0.847847847847848,1,1,0.488,0,0,-0
0.84984984984985,1,1,0.488,0,0,-0
0.851851851851852,1,1,0.488,0,0,-0
0.853853853853854,1,1,0.488,0,0,-0
0.855855855855856,1,1,0.488,0,0,-0
0.857857857857858,1,1,0.488,0,0,-0
0.85985985985986,1,1,0.488,0,0,-0
0.861861861861862,1,1,0.488,0,0,-0
0.863863863863864,1,1,0.488,0,0,-0
0.865865865865866,1,1,0.488,0,0,-0
0.867867867867868,1,1,0.488,0,0,-0
0.86986986986987,1,1,0.488,0,0,-0
0.871871871871872,1,1,0.488,0,0,-0
0.873873873873874,1,1,0.488,0,0,-0
0.875875875875876,1,1,0.488,0,0,-0
0.877877877877878,1,1,0.488,0,0,-0
0.87987987987988,1,1,0.488,0,0,-0
0.881881881881882,1,1,0.488,0,0,-0
0.883883883883884,1,1,0.488,0,0,-0
0.885885885885886,1,1,0.488,0,0,-0
0.887887887887888,1,1,0.488,0,0,-0
0.88988988988989,1,1,0.488,0,0,-0
0.891891891891892,1,1,0.488,0,0,-0
0.893893893893894,1,1,0.488,0,0,-0
0.895895895895896,1,1,0.488,0,0,-0
0.897897897897898,1,1,0.488,0,0,-0
0.8998998998999,1,1,0.488,0,0,-0
0.901901901901902,1,1,0.488,0,0,-0
0.903903903903904,1,1,0.488,0,0,-0
0.905905905905906,1,1,0.488,0,0,-0
0.907907907907908,1,1,0.488,0,0,-0
0.90990990990991,1,1,0.488,0,0,-0
0.911911911911912,1,1,0.488,0,0,-0
0.913913913913914,1,1,0.488,0,0,-0
0.915915915915916,1,1,0.488,0,0,-0
0.917917917917918,1,1,0.488,0,0,-0
0.91991991991992,1,1,0.488,0,0,-0
0.921921921921922,1,1,0.488,0,0,-0
0.923923923923924,1,1,0.488,0,0,-0
0.925925925925926,1,1,0.488,0,0,-0
0.927927927927928,1,1,0.488,0,0,-0
0.92992992992993,1,1,0.488,0,0,-0
0.931931931931932,1,1,0.488,0,0,-0
0.933933933933934,1,1,0.488,0,0,-0
0.935935935935936,1,1,0.488,0,0,-0
0.937937937937938,1,1,0.488,0,0,-0
0.93993993993994,1,1,0.488,0,0,-0
0.941941941941942,1,1,0.488,0,0,-0
0.943943943943944,1,1,0.488,0,0,-0
0.945945945945946,1,1,0.488,0,0,-0
0.947947947947948,1,1,0.488,0,0,-0
0.94994994994995,1,1,0.488,0,0,-0
0.951951951951952,1,1,0.488,0,0,-0
0.953953953953954,1,1,0.488,0,0,-0
0.955955955955956,1,1,0.488,0,0,-0
0.957957957957958,1,1,0.488,0,0,-0
0.95995995995996,1,1,0.488,0,0,-0
0.961961961961962,1,1,0.488,0,0,-0
0.963963963963964,1,1,0.488,0,0,-0
0.965965965965966,1,1,0.488,0,0,-0
0.967967967967968,1,1,0.488,0,0,-0
0.96996996996997,1,1,0.488,0,0,-0
0.971971971971972,1,1,0.488,0,0,-0
0.973973973973974,1,1,0.488,0,0,-0
0.975975975975976,1,1,0.488,0,0,-0
0.977977977977978,1,1,0.488,0,0,-0
0.97997997997998,1,1,0.488,0,0,-0
0.981981981981982,1,1,0.488,0,0,-0
0.983983983983984,1,1,0.488,0,0,-0
0.985985985985986,1,1,0.488,0,0,-0
0.987987987987988,1,1,0.488,0,0,-0
0.98998998998999,1,1,0.488,0,0,-0
0.991991991991992,1,1,0.488,0,0,-0
0.993993993993994,1,1,0.488,0,0,-0
0.995995995995996,1,1,0.488,0,0,-0
0.997997997997998,1,1,0.488,0,0,-0
1,1,1,0.488,0,0,-0


==> DATA/MvG_plot_zoomed.dat <==
-0.001,0.428928490374381,0.604193137531761,0.48790058197277,85.80896206698,120.871397407854,0.242254005103149
-0.000997997997997998,0.429100436993966,0.604435343330411,0.487900818604735,85.9658092675456,121.092334007658,0.242162634675719
-0.000995995995995996,0.429272698213902,0.604677992278391,0.487901055147359,86.1232483852891,121.314104388163,0.242071113304596
-0.000993993993993994,0.429445275222626,0.604921086049747,0.487901291600494,86.2812828396045,121.536713365962,0.241979440441944
-0.000991991991991992,0.429618169215449,0.605164626328205,0.487901527963993,86.439916076544,121.760165795199,0.241887615536824
-0.00098998998998999,0.429791381394608,0.605408614807247,0.487901764237707,86.5991515690802,121.984466567941,0.241795638035174
-0.000987987987987988,0.429964912969316,0.605653053190187,0.487902000421487,86.7589928173709,122.209620614545,0.241703507379783
-0.000985985985985986,0.430138765155827,0.605897943190249,0.487902236515181,86.9194433490275,122.435632904043,0.241611223010266
-0.000983983983983984,0.430312939177479,0.606143286530643,0.487902472518641,87.0805067193864,122.662508444517,0.241518784363042
-0.000981981981981982,0.43048743626476,0.606389084944646,0.487902708431714,87.2421865117835,122.890252283493,0.241426190871306
-0.00097997997997998,0.430662257655359,0.606635340175679,0.487902944254251,87.4044863378325,123.118869508327,0.241333441965007
-0.000977977977977978,0.430837404594223,0.606882053977387,0.487903179986097,87.567409837706,123.348365246603,0.24124053707082
-0.000975975975975976,0.431012878333616,0.607129228113723,0.487903415627101,87.7309606804202,123.578744666536,0.241147475612122
-0.000973973973973974,0.431188680133177,0.607376864359028,0.487903651177109,87.8951425641226,123.810012977377,0.241054257008966
-0.000971971971971972,0.431364811259977,0.607624964498111,0.487903886635968,88.0599592163846,124.042175429819,0.240960880678056
-0.00096996996996997,0.431541272988581,0.607873530326336,0.487904122003523,88.2254143944955,124.27523731642,0.240867346032718
-0.000967967967967968,0.431718066601105,0.608122563649706,0.487904357279619,88.3915118857616,124.50920397202,0.240773652482877
-0.000965965965965966,0.431895193387276,0.608372066284946,0.487904592464101,88.5582555078088,124.744080774165,0.240679799435025
-0.000963963963963964,0.432072654644498,0.60862204005959,0.487904827556813,88.7256491088881,124.979873143542,0.240585786292199
-0.000961961961961962,0.432250451677907,0.608872486812068,0.487905062557598,88.8936965681855,125.216586544413,0.240491612453954
-0.00095995995995996,0.432428585800438,0.609123408391792,0.487905297466298,89.0624017961355,125.454226485058,0.240397277316328
-0.000957957957957958,0.432607058332886,0.609374806659249,0.487905532282755,89.2317687347385,125.692798518217,0.240302780271824
-0.000955955955955956,0.43278587060397,0.609626683486085,0.487905767006812,89.4018013578818,125.932308241551,0.240208120709374
-0.000953953953953954,0.432965023950395,0.609879040755199,0.487906001638309,89.5725036716648,126.172761298093,0.240113298014314
-0.000951951951951952,0.433144519716922,0.610131880360833,0.487906236177087,89.7438797147286,126.414163376715,0.240018311568357
-0.00094994994994995,0.433324359256426,0.610385204208663,0.487906470622985,89.9159335585885,126.656520212596,0.239923160749557
-0.000947947947947948,0.433504543929972,0.610639014215897,0.487906704975842,90.088669307972,126.899837587697,0.239827844932288
-0.000945945945945946,0.433685075106871,0.610893312311361,0.487906939235497,90.2620911011598,127.144121331243,0.239732363487211
-0.000943943943943944,0.433865954164755,0.611148100435604,0.487907173401787,90.4362031103321,127.389377320212,0.239636715781241
-0.000941941941941942,0.434047182489642,0.611403380540984,0.487907407474551,90.6110095419183,127.635611479824,0.23954090117752
-0.00093993993993994,0.434228761476008,0.611659154591774,0.487907641453624,90.7865146369517,127.882829784042,0.239444919035389
-0.000937937937937938,0.434410692526853,0.611915424564255,0.487907875338842,90.962722671428,128.131038256078,0.239348768710349
-0.000935935935935936,0.434592977053772,0.612172192446813,0.487908109130042,91.139637956669,128.380242968905,0.239252449554037
-0.000933933933933934,0.434775616477027,0.612429460240048,0.487908342827057,91.3172648396906,128.630450045775,0.239155960914195
-0.000931931931931932,0.434958612225622,0.612687229956864,0.487908576429722,91.4956077035751,128.881665660743,0.23905930213463
-0.00092992992992993,0.435141965737368,0.612945503622581,0.48790880993787,91.6746709678486,129.1338960392,0.238962472555191
-0.000927927927927928,0.435325678458964,0.613204283275032,0.487909043351334,91.8544590888629,129.387147458409,0.238865471511732
-0.000925925925925926,0.435509751846065,0.613463570964669,0.487909276669946,92.0349765601826,129.641426248052,0.238768298336078
-0.000923923923923924,0.435694187363362,0.613723368754671,0.487909509893538,92.2162279129766,129.896738790782,0.238670952355996
-0.000921921921921922,0.435878986484655,0.613983678721047,0.487909743021941,92.3982177164151,130.153091522777,0.238573432895158
-0.00091991991991992,0.436064150692929,0.614244502952746,0.487909976054984,92.5809505780713,130.410490934315,0.238475739273108
-0.000917917917917918,0.436249681480432,0.614505843551763,0.487910208992498,92.7644311443282,130.668943570339,0.238377870805227
-0.000915915915915916,0.436435580348755,0.614767702633256,0.48791044183431,92.948664100791,130.92845603104,0.238279826802701
-0.000913913913913914,0.436621848808906,0.615030082325647,0.48791067458025,93.1336541727045,131.189034972449,0.238181606572485
-0.000911911911911912,0.436808488381397,0.615292984770744,0.487910907230144,93.3194061253757,131.450687107025,0.238083209417264
-0.00090990990990991,0.436995500596319,0.615556412123847,0.487911139783821,93.5059247646022,131.713419204266,0.237984634635423
-0.000907907907907908,0.437182886993423,0.615820366553869,0.487911372241104,93.6932149371059,131.977238091314,0.237885881521007
-0.000905905905905906,0.437370649122206,0.616084850243448,0.487911604601821,93.8812815309726,132.242150653578,0.237786949363685
-0.000903903903903904,0.437558788541995,0.616349865389064,0.487911836865796,94.070129476097,132.50816383536,0.237687837448717
-0.000901901901901902,0.437747306822025,0.616615414201161,0.487912069032852,94.2597637446334,132.775284640486,0.237588545056909
-0.0008998998998999,0.437936205541531,0.616881498904264,0.487912301102814,94.4501893514527,133.043520132958,0.237489071464584
-0.000897897897897898,0.438125486289829,0.617148121737102,0.487912533075503,94.6414113546049,133.312877437595,0.237389415943537
-0.000895895895895896,0.438315150666405,0.617415284952728,0.487912764950742,94.8334348557879,133.583363740705,0.237289577761002
-0.000893893893893894,0.438505200281005,0.617682990818643,0.487912996728352,95.0262650008228,133.854986290743,0.237189556179608
-0.000891891891891892,0.438695636753718,0.617951241616925,0.487913228408153,95.2199069801346,134.127752398996,0.237089350457345
-0.00088988988988989,0.438886461715071,0.618220039644352,0.487913459989965,95.4143660292398,134.401669440267,0.236988959847519
-0.000887887887887888,0.43907767680612,0.618489387212529,0.487913691473608,95.6096474292404,134.676744853572,0.236888383598715
-0.000885885885885886,0.439269283678536,0.618759286648019,0.487913922858899,95.8057565073245,134.952986142843,0.236787620954758
-0.000883883883883884,0.439461283994705,0.619029740292476,0.487914154145655,96.0026986372732,135.230400877644,0.236686671154666
-0.000881881881881882,0.439653679427815,0.619300750502771,0.487914385333694,96.2004792399745,135.508996693895,0.236585533432616
-0.00087987987987988,0.439846471661958,0.619572319651131,0.487914616422832,96.3991037839442,135.788781294603,0.236484207017895
-0.000877877877877878,0.44003966239222,0.619844450125274,0.487914847412884,96.5985777858533,136.069762450609,0.236382691134864
-0.000875875875875876,0.440233253324779,0.620117144328539,0.487915078303664,96.7989068110627,136.351948001339,0.236280985002911
-0.000873873873873874,0.440427246177006,0.620390404680034,0.487915309094987,97.0000964741652,136.635345855566,0.236179087836407
-0.000871871871871872,0.440621642677562,0.620664233614768,0.487915539786664,97.2021524395348,136.919963992186,0.236076998844666
-0.00086986986986987,0.440816444566497,0.620938633583794,0.487915770378509,97.4050804218831,137.205810461002,0.235974717231898
-0.000867867867867868,0.441011653595355,0.621213607054353,0.487916000870333,97.6088861868233,137.492893383516,0.235872242197166
-0.000865865865865866,0.441207271527271,0.621489156510017,0.487916231261946,97.8135755514421,137.781220953738,0.235769572934338
-0.000863863863863864,0.44140330013708,0.621765284450839,0.487916461553159,98.0191543848793,138.070801438998,0.235666708632045
-0.000861861861861862,0.44159974121142,0.622041993393493,0.48791669174378,98.2256286089148,138.361643180778,0.235563648473629
-0.00085985985985986,0.441796596548837,0.62231928587143,0.487916921833617,98.4330041985641,138.653754595546,0.235460391637103
-0.000857857857857858,0.441993867959891,0.622597164435025,0.487917151822479,98.6412871826822,138.947144175611,0.235356937295099
-0.000855855855855856,0.44219155726727,0.622875631651734,0.487917381710171,98.8504836445748,139.24182048998,0.235253284614823
-0.000853853853853854,0.442389666305892,0.623154690106242,0.487917611496499,99.0605997226189,139.537792185235,0.235149432758003
-0.000851851851851852,0.442588196923022,0.623434342400626,0.487917841181269,99.2716416108911,139.835067986417,0.235045380880843
-0.00084984984984985,0.442787150978381,0.623714591154508,0.487918070764285,99.4836155598055,140.133656697924,0.234941128133974
-0.000847847847847848,0.44298653034426,0.623995439005217,0.48791830024535,99.6965278767595,140.433567204422,0.234836673662401
-0.000845845845845846,0.443186336905636,0.624276888607951,0.487918529624266,99.910384926789,140.734808471767,0.234732016605455
-0.000843843843843844,0.443386572560286,0.624558942635939,0.487918758900836,100.125193133233,141.03738954794,0.234627156096739
-0.000841841841841842,0.443587239218906,0.624841603780606,0.487918988074859,100.340958978406,141.341319563998,0.234522091264081
-0.00083983983983984,0.44378833880523,0.625124874751745,0.487919217146136,100.557689004283,141.646607735035,0.234416821229477
-0.000837837837837838,0.443989873256148,0.625408758277679,0.487919446114467,100.775389813189,141.953263361154,0.234311345109038
-0.000835835835835836,0.444191844521829,0.625693257105436,0.487919674979648,100.994068068505,142.261295828463,0.234205662012942
-0.000833833833833834,0.444394254565845,0.625978374000923,0.487919903741478,101.213730495375,142.570714610071,0.234099771045371
-0.000831831831831832,0.444597105365292,0.626264111749101,0.487920132399754,101.434383881433,142.88152926711,0.233993671304464
-0.00082982982982983,0.444800398910921,0.62655047315416,0.487920360954269,101.656035077534,143.193749449762,0.233887361882258
-0.000827827827827828,0.445004137207259,0.6268374610397,0.487920589404821,101.878690998493,143.507384898312,0.233780841864633
-0.000825825825825826,0.445208322272745,0.627125078248911,0.487920817751201,102.102358623842,143.8224454442,0.233674110331252
-0.000823823823823824,0.445412956139852,0.62741332764476,0.487921045993203,102.327044998595,144.138941011104,0.23356716635551
-0.000821821821821822,0.445618040855227,0.627702212110173,0.48792127413062,102.552757234017,144.456881616029,0.233460009004467
-0.00081981981981982,0.445823578479819,0.627991734548225,0.487921502163241,102.779502508417,144.776277370413,0.2333526373388
-0.000817817817817818,0.446029571089017,0.628281897882329,0.487921730090858,103.007288067939,145.097138481253,0.233245050412733
-0.000815815815815816,0.446236020772783,0.62857270505643,0.487921957913259,103.236121227375,145.419475252238,0.233137247273983
-0.000813813813813814,0.446442929635794,0.628864159035196,0.487922185630233,103.466009370982,145.743298084911,0.233029226963699
-0.000811811811811812,0.446650299797582,0.629156262804223,0.487922413241567,103.696959953316,146.068617479837,0.232920988516398
-0.00080980980980981,0.446858133392672,0.629449019370224,0.487922640747048,103.928980500077,146.395444037795,0.232812530959903
-0.000807807807807808,0.447066432570729,0.629742431761239,0.487922868146461,104.16207860896,146.723788460979,0.232703853315281
-0.000805805805805806,0.447275199496699,0.630036503026836,0.487923095439591,104.396261950533,147.053661554228,0.23259495459678
-0.000803803803803804,0.447484436350961,0.630331236238316,0.48792332262622,104.63153826911,147.385074226266,0.232485833811762
-0.000801801801801802,0.44769414532947,0.630626634488929,0.487923549706132,104.867915383649,147.718037490956,0.232376489960638
-0.0007997997997998,0.447904328643914,0.630922700894076,0.487923776679108,105.105401188659,148.052562468588,0.232266922036804
-0.000797797797797798,0.448114988521857,0.631219438591531,0.48792400354493,105.344003655121,148.388660387168,0.232157129026571
-0.000795795795795796,0.448326127206902,0.631516850741655,0.487924230303375,105.583730831422,148.726342583738,0.232047109909102
-0.000793793793793794,0.448537746958842,0.631814940527616,0.487924456954223,105.824590844305,149.065620505712,0.231936863656336
-0.000791791791791792,0.448749850053819,0.632113711155612,0.487924683497253,106.066591899828,149.406505712229,0.231826389232926
-0.00078978978978979,0.448962438784484,0.632413165855094,0.487924909932239,106.309742284341,149.749009875529,0.231715685596164
-0.000787787787787788,0.449175515460159,0.632713307878997,0.487925136258958,106.554050365481,150.09314478235,0.231604751695911
-0.000785785785785786,0.449389082406998,0.633014140503967,0.487925362477184,106.799524593171,150.438922335346,0.231493586474528
-0.000783783783783784,0.449603141968158,0.633315667030599,0.487925588586691,107.046173500649,150.78635455452,0.231382188866798
-0.000781781781781782,0.44981769650396,0.633617890783666,0.487925814587251,107.294005705497,151.13545357869,0.231270557799855
-0.00077977977977978,0.450032748392068,0.633920815112368,0.487926040478635,107.543029910695,151.486231666964,0.23115869219311
-0.000777777777777778,0.450248300027652,0.634224443390568,0.487926266260614,107.79325490569,151.838701200249,0.231046590958174
-0.000775775775775776,0.450464353823565,0.634528779017037,0.487926491932958,108.044689567479,152.192874682776,0.230934252998781
-0.000773773773773774,0.450680912210524,0.634833825415707,0.487926717495434,108.297342861709,152.548764743646,0.230821677210713
-0.000771771771771772,0.450897977637282,0.635139586035917,0.487926942947809,108.551223843792,152.906384138409,0.230708862481718
-0.00076976976976977,0.451115552570814,0.635446064352673,0.48792716828985,108.806341660041,153.265745750657,0.230595807691434
-0.000767767767767768,0.451333639496495,0.635753263866902,0.487927393521321,109.062705548821,153.626862593645,0.230482511711307
-0.000765765765765766,0.45155224091829,0.636061188105714,0.487927618641986,109.320324841716,153.989747811941,0.230368973404508
-0.000763763763763764,0.451771359358942,0.636369840622671,0.487927843651608,109.579208964718,154.354414683095,0.230255191625854
-0.000761761761761762,0.451990997360157,0.636679224998046,0.487928068549948,109.83936743943,154.720876619336,0.230141165221721
-0.00075975975975976,0.452211157482801,0.636989344839104,0.487928293336767,110.100809884289,155.089147169297,0.230026893029962
-0.000757757757757758,0.452431842307097,0.63730020378037,0.487928518011825,110.363546015813,155.459240019761,0.22991237387982
-0.000755755755755756,0.452653054432814,0.637611805483909,0.487928742574879,110.627585649855,155.831168997446,0.229797606591841
-0.000753753753753754,0.452874796479479,0.637924153639613,0.487928967025686,110.892938702892,156.204948070801,0.229682589977787
-0.000751751751751752,0.453097071086569,0.638237251965476,0.487929191364002,111.15961519332,156.580591351846,0.229567322840549
-0.00074974974974975,0.453319880913723,0.638551104207895,0.487929415589582,111.42762524278,156.958113098028,0.22945180397405
-0.000747747747747748,0.453543228640949,0.638865714141955,0.487929639702179,111.696979077499,157.337527714117,0.229336032163163
-0.000745745745745746,0.453767116968831,0.639181085571728,0.487929863701546,111.967687029652,157.718849754123,0.22922000618361
-0.000743743743743744,0.453991548618747,0.639497222330576,0.487930087587433,112.239759538749,158.102093923247,0.229103724801877
-0.000741741741741742,0.454216526333084,0.639814128281452,0.487930311359591,112.513207153039,158.487275079865,0.22898718677511
-0.00073973973973974,0.454442052875456,0.640131807317212,0.487930535017768,112.788040530943,158.874408237537,0.228870390851026
-0.000737737737737738,0.454668131030926,0.640450263360926,0.487930758561712,113.064270442503,159.263508567058,0.228753335767811
-0.000735735735735736,0.454894763606232,0.640769500366194,0.487930981991169,113.341907770857,159.654591398528,0.228636020254026
-0.000733733733733734,0.455121953430016,0.641089522317469,0.487931205305883,113.620963513737,160.04767222347,0.228518443028503
-0.000731731731731732,0.45534970335305,0.641410333230381,0.487931428505598,113.901448784995,160.442766696967,0.228400602800245
-0.00072972972972973,0.455578016248478,0.641731937152067,0.487931651590057,114.183374816144,160.83989063985,0.228282498268324
-0.000727727727727728,0.455806895012045,0.642054338161507,0.487931874559002,114.466752957936,161.239060040902,0.228164128121777
-0.000725725725725726,0.456036342562342,0.642377540369856,0.487932097412171,114.751594681954,161.640291059117,0.228045491039502
-0.000723723723723724,0.45626636184105,0.642701547920797,0.487932320149303,115.037911582238,162.04360002598,0.227926585690147
-0.000721721721721722,0.456496955813182,0.643026364990881,0.487932542770136,115.325715376934,162.449003447793,0.227807410732008
-0.00071971971971972,0.45672812746734,0.643351995789879,0.487932765274406,115.615017909968,162.856518008035,0.227687964812913
-0.000717717717717718,0.456959879815962,0.643678444561147,0.487932987661847,115.905831152755,163.266160569763,0.227568246570117
-0.000715715715715716,0.457192215895583,0.644005715581978,0.487933209932192,116.198167205923,163.677948178049,0.227448254630185
-0.000713713713713714,0.457425138767095,0.644333813163975,0.487933432085174,116.492038301079,164.091898062463,0.227327987608882
-0.000711711711711712,0.457658651516009,0.644662741653423,0.487933654120522,116.787456802596,164.508027639588,0.227207444111052
-0.00070970970970971,0.457892757252725,0.644992505431663,0.487933876037967,117.084435209429,164.926354515583,0.227086622730506
-0.000707707707707708,0.458127459112801,0.645323108915474,0.487934097837236,117.382986156968,165.34689648879,0.226965522049902
-0.000705705705705706,0.458362760257231,0.645654556557466,0.487934319518055,117.683122418913,165.769671552376,0.226844140640622
-0.000703703703703704,0.458598663872719,0.645986852846465,0.487934541080149,117.984856909189,166.194697897028,0.226722477062654
-0.000701701701701702,0.458835173171968,0.646320002307915,0.487934762523243,118.288202683883,166.62199391369,0.226600529864466
-0.0006996996996997,0.459072291393962,0.646654009504283,0.487934983847058,118.593172943224,167.051578196339,0.22647829758288
-0.000697697697697698,0.459310021804258,0.646988879035467,0.487935205051315,118.899781033588,167.48346954482,0.226355778742947
-0.000695695695695696,0.459548367695278,0.647324615539209,0.487935426135733,119.208040449541,167.917686967718,0.226232971857817
-0.000693693693693694,0.459787332386615,0.647661223691519,0.48793564710003,119.517964835915,168.354249685288,0.226109875428609
-0.000691691691691692,0.460026919225327,0.6479987082071,0.487935867943923,119.829567989921,168.793177132424,0.225986487944278
-0.00068968968968969,0.460267131586251,0.64833707383978,0.487936088667127,120.142863863294,169.234488961684,0.22586280788148
-0.000687687687687688,0.460507972872309,0.648676325382954,0.487936309269354,120.45786656448,169.678205046373,0.225738833704438
-0.000685685685685686,0.46074944651483,0.649016467670026,0.487936529750317,120.774590360855,170.124345483666,0.225614563864801
-0.000683683683683684,0.460991555973866,0.64935750557486,0.487936750109726,121.093049680986,170.57293059779,0.225489996801509
-0.000681681681681682,0.461234304738518,0.649699444012241,0.48793697034729,121.413259116927,171.023980943267,0.225365130940644
-0.00067967967967968,0.461477696327266,0.650042287938338,0.487937190462717,121.73523342656,171.477517308204,0.225239964695292
-0.000677677677677678,0.461721734288303,0.650386042351171,0.487937410455712,122.058987535973,171.93356071764,0.225114496465395
-0.000675675675675676,0.461966422199876,0.650730712291096,0.487937630325979,122.384536541876,172.392132436962,0.2249887246376
-0.000673673673673674,0.462211763670627,0.651076302841283,0.48793785007322,122.711895714066,172.853253975363,0.224862647585115
-0.000671671671671672,0.462457762339943,0.651422819128212,0.487938069697138,123.041080497933,173.31694708938,0.224736263667551
-0.00066966966966967,0.462704421878313,0.651770266322171,0.487938289197431,123.372106517003,173.783233786475,0.22460957123077
-0.000667667667667668,0.462951745987681,0.652118649637759,0.487938508573797,123.704989575536,174.252136328692,0.224482568606728
-0.000665665665665666,0.463199738401819,0.652467974334402,0.487938727825932,124.039745661163,174.723677236376,0.224355254113315
-0.000663663663663664,0.463448402886688,0.652818245716876,0.487938946953531,124.37639094757,175.197879291951,0.224227626054196
-0.000661661661661662,0.463697743240819,0.65316946913583,0.487939165956286,124.714941797236,175.674765543771,0.224099682718644
-0.00065965965965966,0.463947763295693,0.653521649988326,0.487939384833889,125.055414764206,176.15435931004,0.223971422381377
-0.000657657657657658,0.464198466916124,0.653874793718384,0.487939603586028,125.397826596932,176.636684182798,0.223842843302388
-0.000655655655655656,0.464449858000656,0.654228905817531,0.487939822212393,125.742194241145,177.121764031982,0.223713943726773
-0.000653653653653654,0.464701940481955,0.654583991825365,0.487940040712668,126.088534842795,177.609623009554,0.22358472188456
-0.000651651651651652,0.46495471832722,0.65494005733012,0.487940259086539,126.436865751034,178.100285553711,0.223455175990531
-0.00064964964964965,0.465208195538586,0.655297107969247,0.487940477333687,126.787204521258,178.593776393164,0.223325304244045
-0.000647647647647648,0.465462376153544,0.655655149429998,0.487940695453793,127.139568918197,179.090120551501,0.223195104828856
-0.000645645645645646,0.465717264245363,0.656014187450022,0.487940913446537,127.493976919073,179.58934335162,0.223064575912928
-0.000643643643643644,0.465972863923517,0.656374227817965,0.487941131311595,127.850446716803,180.091470420255,0.222933715648248
-0.000641641641641642,0.46622917933412,0.656735276374089,0.487941349048644,128.208996723267,180.596527692571,0.22280252217064
-0.00063963963963964,0.46648621466037,0.657097339010889,0.487941566657355,128.569645572635,181.104541416856,0.222670993599569
-0.000637637637637638,0.466743974122996,0.657460421673728,0.487941784137402,128.932412124757,181.61553815929,0.222539128037946
-0.000635635635635636,0.467002461980712,0.657824530361474,0.487942001488454,129.29731546861,182.129544808803,0.222406923571933
-0.000633633633633634,0.467261682530682,0.658189671127158,0.487942218710179,129.664374925813,182.646588582032,0.222274378270737
-0.000631631631631632,0.467521640108986,0.658555850078627,0.487942435802243,130.033610054209,183.166697028355,0.22214149018641
-0.00062962962962963,0.4677823390911,0.658923073379223,0.48794265276431,130.405040651506,183.689898035032,0.222008257353638
-0.000627627627627628,0.468043783892377,0.659291347248457,0.487942869596042,130.778686758995,184.216219832433,0.221874677789534
-0.000625625625625626,0.46830597896854,0.659660677962708,0.4879430862971,131.154568665332,184.74569099937,0.22174074949342
-0.000623623623623624,0.468568928816182,0.660031071855922,0.487943302867142,131.532706910392,185.278340468525,0.221606470446615
-0.000621621621621622,0.46883263797327,0.660402535320328,0.487943519305825,131.913122289197,185.814197531984,0.22147183861221
-0.00061961961961962,0.469097111019662,0.660775074807161,0.487943735612801,132.295835855918,186.353291846868,0.221336851934846
-0.000617617617617618,0.469362352577629,0.6611486968274,0.487943951787725,132.680868927949,186.895653441084,0.221201508340486
-0.000615615615615616,0.469628367312387,0.661523407952517,0.487944167830246,133.068243090067,187.441312719172,0.221065805736186
-0.000613613613613614,0.469895159932636,0.661899214815237,0.487944383740013,133.457980198663,187.99030046827,0.220929742009857
-0.000611611611611612,0.470162735191107,0.662276124110304,0.487944599516671,133.850102386056,188.542647864196,0.22079331503003
-0.00060960960960961,0.47043109788512,0.662654142595276,0.487944815159865,134.244632064895,189.09838647764,0.220656522645612
-0.000607607607607608,0.470700252857152,0.663033277091313,0.487945030669236,134.641591932639,189.657548280479,0.220519362685642
-0.000605605605605606,0.470970204995405,0.66341353448399,0.487945246044425,135.04100497613,190.220165652217,0.220381832959039
-0.000603603603603604,0.471240959234398,0.66379492172412,0.487945461285069,135.442894476247,190.786271386543,0.22024393125435
-0.000601601601601602,0.471512520555554,0.66417744582859,0.487945676390803,135.847284012658,191.355898698024,0.220105655339491
-0.0005995995995996,0.471784893987808,0.664561113881206,0.487945891361262,136.254197468663,191.929081228922,0.219967002961488
-0.000597597597597598,0.472058084608216,0.664945933033565,0.487946106196075,136.663659036126,192.505853056152,0.219827971846206
-0.000595595595595596,0.472332097542578,0.665331910505922,0.487946320894873,137.075693220516,193.086248698371,0.219688559698083
-0.000593593593593594,0.472606937966076,0.665719053588091,0.48794653545728,137.490324846033,193.670303123206,0.219548764199853
-0.000591591591591592,0.472882611103909,0.666107369640344,0.487946749882923,137.907579060848,194.258051754633,0.219408583012269
-0.00058958958958959,0.473159122231955,0.666496866094335,0.487946964171422,138.32748134244,194.849530480494,0.219268013773815
-0.000587587587587588,0.473436476677431,0.666887550454038,0.487947178322398,138.750057503042,195.444775660168,0.219127054100422
-0.000585585585585586,0.473714679819569,0.667279430296696,0.487947392335468,139.175333695194,196.043824132395,0.218985701585172
-0.000583583583583584,0.473993737090304,0.667672513273788,0.487947606210247,139.603336417409,196.646713223259,0.218843953798004
-0.000581581581581582,0.474273653974973,0.668066807112019,0.487947819946347,140.034092519954,197.253480754324,0.218701808285403
-0.00057957957957958,0.474554436013024,0.668462319614312,0.48794803354338,140.467629210747,197.864165050945,0.218559262570103
-0.000577577577577578,0.474836088798738,0.668859058660829,0.487948247000952,140.90397406137,198.478804950742,0.218416314150763
-0.000575575575575576,0.475118617981964,0.669257032210007,0.487948460318668,141.343155013211,199.097439812244,0.218272960501658
-0.000573573573573574,0.475402029268865,0.669656248299605,0.487948673496133,141.785200383727,199.720109523716,0.21812919907235
-0.000571571571571572,0.475686328422676,0.670056715047778,0.487948886532946,142.230138872836,200.346854512161,0.217985027287359
-0.00056956956956957,0.475971521264481,0.670458440654164,0.487949099428704,142.677999569441,200.977715752511,0.217840442545832
-0.000567567567567568,0.476257613673991,0.670861433400985,0.487949312183004,143.128811958089,201.612734777005,0.217695442221199
-0.000565565565565566,0.47654461159035,0.671265701654181,0.487949524795438,143.582605925766,202.251953684763,0.217550023660829
-0.000563563563563564,0.476832521012941,0.671671253864548,0.487949737265596,144.039411768835,202.895415151559,0.217404184185677
-0.000561561561561562,0.47712134800222,0.672078098568903,0.487949949593066,144.49926020012,203.543162439796,0.217257921089928
-0.00055955955955956,0.477411098680549,0.672486244391274,0.487950161777431,144.962182356136,204.19523940869,0.217111231640629
-0.000557557557557557,0.47770177923306,0.672895700044097,0.487950373818275,145.428209804468,204.851690524674,0.216964113077324
-0.000555555555555556,0.477993395908517,0.673306474329451,0.487950585715177,145.897374551313,205.51256087201,0.216816562611672
-0.000553553553553554,0.47828595502021,0.673718576140297,0.487950797467714,146.369709049178,206.177896163635,0.216668577427067
-0.000551551551551552,0.478579462946847,0.674132014461755,0.487951009075458,146.845246204737,206.847742752234,0.216520154678247
-0.00054954954954955,0.478873926133483,0.674546798372391,0.487951220537983,147.324019386862,207.522147641547,0.216371291490896
-0.000547547547547548,0.47916935109244,0.674962937045534,0.487951431854855,147.806062434825,208.201158497925,0.216221984961244
-0.000545545545545546,0.479465744404271,0.675380439750617,0.48795164302564,148.291409666669,208.884823662121,0.216072232155651
-0.000543543543543543,0.479763112718715,0.675799315854533,0.487951854049901,148.780095887772,209.573192161353,0.215922030110192
-0.000541541541541542,0.480061462755689,0.676219574823026,0.487952064927197,149.272156399582,210.266313721607,0.21577137583023
-0.00053953953953954,0.480360801306288,0.676641226222103,0.487952275657085,149.767627008552,210.964238780228,0.215620266289987
-0.000537537537537538,0.480661135233802,0.677064279719467,0.48795248623912,150.266544035268,211.667018498768,0.215468698432095
-0.000535535535535536,0.48096247147476,0.677488745085984,0.48795269667285,150.768944323769,212.374704776128,0.215316669167154
-0.000533533533533534,0.481264817039984,0.677914632197172,0.487952906957825,151.274865251084,213.087350261977,0.215164175373275
-0.000531531531531532,0.481568179015665,0.678341951034712,0.487953117093589,151.784344736967,213.805008370477,0.215011213895609
-0.00052952952952953,0.481872564564464,0.678770711688003,0.487953327079684,152.297421253857,214.527733294305,0.214857781545881
-0.000527527527527527,0.482177980926623,0.679200924355726,0.487953536915647,152.814133837052,215.255580018989,0.2147038751019
-0.000525525525525526,0.482484435421106,0.67963259934745,0.487953746601014,153.334522095114,215.988604337562,0.214549491307077
-0.000523523523523523,0.482791935446755,0.680065747085261,0.487953956135317,153.858626220505,216.726862865544,0.214394626869915
-0.000521521521521522,0.483100488483473,0.680500378105426,0.487954165518085,154.386487000462,217.470413056263,0.214239278463508
-0.000519519519519519,0.483410102093422,0.680936503060087,0.487954374748843,154.91814582812,218.219313216517,0.214083442725018
-0.000517517517517518,0.483720783922249,0.681374132718983,0.487954583827115,155.453644713878,218.973622522594,0.213927116255149
-0.000515515515515516,0.484032541700335,0.681813277971208,0.487954792752417,155.993026297036,219.733401036654,0.213770295617605
-0.000513513513513513,0.484345383244063,0.682253949826999,0.487955001524267,156.536333857685,220.498709723487,0.213612977338547
-0.000511511511511512,0.484659316457115,0.682696159419567,0.487955210142176,157.08361132888,221.269610467648,0.213455157906031
-0.000509509509509509,0.484974349331791,0.683139918006948,0.487955418605652,157.634903309083,222.046166090998,0.21329683376944
-0.000507507507507508,0.485290489950353,0.683585236973901,0.487955626914202,158.1902550749,222.828440370633,0.213138001338904
-0.000505505505505506,0.485607746486398,0.68403212783384,0.487955835067326,158.749712594112,223.616498057249,0.212978656984709
-0.000503503503503504,0.485926127206253,0.684480602230798,0.487956043064523,159.313322539003,224.410404893912,0.212818797036696
-0.000501501501501502,0.486245640470399,0.684930671941437,0.487956250905287,159.88113230001,225.210227635285,0.212658417783646
-0.0004994994994995,0.486566294734924,0.685382348877089,0.487956458589109,160.453189999683,226.016034067291,0.212497515472656
-0.000497497497497497,0.486888098553002,0.685835645085845,0.487956666115476,161.029544506978,226.827893027254,0.2123360863085
-0.000495495495495496,0.487211060576401,0.686290572754677,0.487956873483871,161.610245451891,227.645874424498,0.212174126452979
-0.000493493493493493,0.487535189557025,0.686747144211604,0.487957080693775,162.195343240429,228.470049261454,0.212011632024261
-0.000491491491491492,0.487860494348478,0.687205371927908,0.487957287744663,162.784889069951,229.300489655251,0.211848599096202
-0.000489489489489489,0.488186983907667,0.687665268520382,0.487957494636006,163.378934944864,230.137268859841,0.211685023697661
-0.000487487487487487,0.488514667296436,0.68812684675363,0.487957701367274,163.977533692704,230.980461288641,0.211520901811795
-0.000485485485485485,0.488843553683222,0.688590119542412,0.487957907937929,164.580738980602,231.830142537729,0.211356229375343
-0.000483483483483483,0.489173652344762,0.689055099954035,0.487958114347433,165.188605332149,232.686389409604,0.211191002277897
-0.000481481481481481,0.489504972667822,0.689521801210795,0.487958320595241,165.801188144669,233.549279937513,0.211025216361156
-0.000479479479479479,0.48983752415096,0.689990236692459,0.487958526680806,166.418543706917,234.418893410384,0.210858867418167
-0.000477477477477478,0.490171316406333,0.690460419938812,0.487958732603574,167.040729217212,235.295310398362,0.210691951192549
-0.000475475475475476,0.490506359161535,0.690932364652244,0.487958938362991,167.66780280201,236.178612778979,0.210524463377701
-0.000473473473473473,0.490842662261474,0.691406084700396,0.487959143958494,168.299823534944,237.068883763971,0.210356399615997
-0.000471471471471471,0.491180235670287,0.691881594118854,0.487959349389521,168.936851456333,237.966207926754,0.210187755497965
-0.00046946946946947,0.491519089473299,0.692358907113912,0.4879595546555,169.578947593175,238.870671230596,0.210018526561439
-0.000467467467467468,0.491859233879012,0.692838038065373,0.487959759755859,170.226173979649,239.782361057485,0.209848708290711
-0.000465465465465465,0.49220067922115,0.693319001529427,0.48795996469002,170.878593678123,240.701366237729,0.209678296115648
-0.000463463463463463,0.492543435960732,0.693801812241575,0.4879601694574,171.536270800698,241.627777080302,0.209507285410804
-0.000461461461461461,0.492887514688201,0.694286485119625,0.487960374057412,172.1992705313,242.561685403961,0.209335671494507
-0.000459459459459459,0.493232926125588,0.694773035266742,0.487960578489465,172.867659148329,243.503184569151,0.209163449627924
-0.000457457457457457,0.493579681128731,0.695261477974572,0.487960782752962,173.541504047897,244.452369510734,0.208990615014118
-0.000455455455455455,0.493927790689531,0.695751828726421,0.487960986847302,174.220873767651,245.409336771556,0.208817162797071
-0.000453453453453453,0.494277265938267,0.696244103200516,0.48796119077188,174.905838011222,246.374184536877,0.208643088060695
-0.000451451451451451,0.494628118145951,0.696738317273322,0.487961394526085,175.596467673302,247.347012669699,0.208468385827823
-0.000449449449449449,0.494980358726741,0.697234487022941,0.487961598109301,176.292834865379,248.327922747013,0.208293051059168
-0.000447447447447447,0.495333999240402,0.697732628732578,0.487961801520908,176.995012942138,249.317018096992,0.208117078652275
-0.000445445445445445,0.495689051394822,0.698232758894087,0.48796200476028,177.703076528564,250.314403837168,0.207940463440439
-0.000443443443443443,0.496045527048584,0.698734894211589,0.487962207826788,178.417101547754,251.320186913606,0.207763200191599
-0.000441441441441441,0.49640343821359,0.699239051605177,0.487962410719794,179.137165249471,252.334476141126,0.20758528360722
-0.000439439439439439,0.496762797057752,0.699745248214697,0.487962613438659,179.863346239457,253.357382244595,0.207406708321136
-0.000437437437437437,0.497123615907731,0.700253501403612,0.487962815982735,180.59572450953,254.38901790132,0.207227468898375
-0.000435435435435435,0.497485907251744,0.700763828762956,0.487963018351373,181.33438146849,255.429497784585,0.20704755983396
-0.000433433433433433,0.497849683742437,0.701276248115376,0.487963220543914,182.079399973863,256.478938608363,0.206866975551679
-0.000431431431431431,0.498214958199811,0.701790777519259,0.487963422559696,182.830864364501,257.537459173239,0.206685710402826
-0.000429429429429429,0.498581743614225,0.702307435272961,0.487963624398051,183.588860494073,258.605180413588,0.206503758664923
-0.000427427427427427,0.498950053149463,0.702826239919125,0.487963826058306,184.353475765478,259.68222544604,0.206321114540403
-0.000425425425425425,0.499319900145869,0.703347210249098,0.487964027539781,185.124799166197,260.768719619288,0.206137772155269
-0.000423423423423423,0.499691298123557,0.703870365307454,0.487964228841792,185.902921304625,261.864790565263,0.205953725557721
-0.000421421421421421,0.500064260785693,0.704395724396614,0.487964429963646,186.687934447418,262.970568251733,0.205768968716753
-0.000419419419419419,0.500438802021852,0.704923307081579,0.487964630904649,187.479932557871,264.086185036378,0.205583495520713
-0.000417417417417417,0.500814935911455,0.70545313319477,0.487964831664095,188.279011335386,265.211775722369,0.20539729977584
-0.000415415415415415,0.501192676727287,0.705985222840976,0.487965032241277,189.085268256037,266.347477615521,0.205210375204754
-0.000413413413413413,0.501572038939091,0.706519596402431,0.48796523263548,189.8988026143,267.493430583066,0.205022715444922
-0.000411411411411411,0.501953037217254,0.707056274543994,0.487965432845981,190.719715565955,268.649777114087,0.204834314047085
-0.000409409409409409,0.502335686436578,0.707595278218466,0.487965632872054,191.548110172223,269.816662381696,0.204645164473642
-0.000407407407407407,0.502720001680139,0.708136628672025,0.487965832712964,192.384091445173,270.994234306984,0.204455260097006
-0.000405405405405405,0.503105998243238,0.70868034744979,0.48796603236797,193.227766394431,272.182643624827,0.204264594197913
-0.000403403403403403,0.503493691637449,0.709226456401527,0.487966231836325,194.079244075254,273.382043951595,0.204073159963696
-0.000401401401401401,0.503883097594764,0.709774977687485,0.487966431117275,194.938635638002,274.59259185484,0.203880950486513
-0.000399399399399399,0.504274232071838,0.710325933784372,0.48796663021006,195.806054379053,275.814446925023,0.203687958761538
-0.000397397397397397,0.504667111254338,0.710879347491488,0.48796682911391,196.681615793234,277.047771849357,0.203494177685102
-0.000395395395395395,0.505061751561396,0.711435241936992,0.487967027828053,197.565437627785,278.292732487831,0.203299600052796
-0.000393393393393393,0.505458169650177,0.711993640584341,0.487967226351706,198.457639937944,279.549497951504,0.203104218557519
-0.000391391391391391,0.505856382420551,0.71255456723887,0.48796742468408,199.358345144184,280.818240683129,0.202908025787487
-0.000389389389389389,0.506256407019895,0.71311804605455,0.487967622824379,200.267678091176,282.099136540209,0.202711014224187
-0.000387387387387387,0.506658260848,0.713684101540909,0.487967820771799,201.185766108534,283.392364880564,0.202513176240283
-0.000385385385385385,0.507061961562111,0.714252758570125,0.487968018525529,202.112739073398,284.698108650485,0.202314504097466
-0.000383383383383383,0.507467527082093,0.714824042384307,0.48796821608475,203.048729474934,286.016554475594,0.202114989944261
-0.000381381381381381,0.50787497559572,0.715397978602944,0.487968413448635,203.993872480816,287.347892754479,0.201914625813759
-0.000379379379379379,0.508284325564115,0.715974593230564,0.487968610616352,204.948306005746,288.692317755229,0.201713403621314
-0.000377377377377377,0.508695595727311,0.716553912664575,0.487968807587056,205.912170782115,290.050027714952,0.201511315162168
-0.000375375375375375,0.509108805109973,0.717135963703316,0.487969004359898,206.885610432855,291.421224942408,0.201308352109014
-0.000373373373373373,0.50952397302725,0.717720773554309,0.487969200934019,207.86877154658,292.806115923845,0.201104506009506
-0.000371371371371371,0.5099411190908,0.718308369842737,0.487969397308552,208.861803755096,294.204911432182,0.200899768283698
-0.000369369369369369,0.510360263214954,0.718898780620136,0.487969593482622,209.864859813363,295.617826639646,0.200694130221415
-0.000367367367367367,0.510781425623053,0.719492034373315,0.487969789455345,210.878095682005,297.045081233997,0.200487582979562
-0.000365365365365365,0.511204626853954,0.72008816003352,0.487969985225829,211.901670612468,298.486899538478,0.200280117579354
-0.000363363363363363,0.511629887768699,0.720687186985834,0.487970180793171,212.935747234911,299.943510635626,0.200071724903482
-0.000361361361361361,0.512057229557379,0.721289145078837,0.487970376156462,213.980491648954,301.415148495093,0.199862395693194
-0.000359359359359359,0.512486673746161,0.721894064634516,0.487970571314781,215.036073517373,302.902052105634,0.199652120545307
-0.000357357357357357,0.51291824220453,0.722501976458452,0.487970766267201,216.102666162866,304.404465611406,0.199440889909132
-0.000355355355355355,0.513351957152706,0.72311291185028,0.487970961012782,217.18044666801,305.922638452769,0.19922869408332
-0.000353353353353353,0.513787841169282,0.72372690261444,0.487971155550578,218.269595978518,307.456825511742,0.19901552321262
-0.000351351351351351,0.514225917199057,0.724343981071215,0.48797134987963,219.370299009949,309.007287262301,0.198801367284551
-0.000349349349349349,0.514666208561098,0.724964180068087,0.487971543998971,220.482744757975,310.574289925722,0.198586216125979
-0.000347347347347347,0.515108738957022,0.725587532991398,0.487971737907625,221.607126412382,312.158105631147,0.198370059399602
-0.000345345345345345,0.515553532479506,0.726214073778346,0.487971931604603,222.743641474916,313.759012581594,0.19815288660034
-0.000343343343343343,0.516000613621047,0.726843836929315,0.487972125088907,223.892491881161,315.377295225625,0.197934687051615
-0.000341341341341341,0.516450007282956,0.727476857520554,0.487972318359529,225.05388412658,317.013244434903,0.197715449901536
-0.000339339339339339,0.516901738784626,0.728113171217221,0.48797251141545,226.228029396915,318.667157687862,0.197495164118973
-0.000337337337337337,0.517355833873048,0.728752814286796,0.487972704255641,227.415143703104,320.339339259757,0.197273818489515
-0.000335335335335335,0.517812318732614,0.729395823612887,0.487972896879059,228.615448020903,322.030100419341,0.197051401611322
-0.000333333333333333,0.518271219995201,0.730042236709433,0.487973089284653,229.829168435416,323.739759632445,0.196827901890845
-0.000331331331331331,0.518732564750547,0.730692091735322,0.48797328147136,231.056536290727,325.468642772752,0.196603307538434
-0.000329329329329329,0.519196380556934,0.731345427509435,0.487973473438103,232.297788344839,327.217083340054,0.196377606563809
-0.000327327327327327,0.519662695452188,0.732002283526145,0.487973665183796,233.553166930169,328.985422686313,0.196150786771407
-0.000325325325325325,0.520131537965001,0.732662699971268,0.48797385670734,234.822920119797,330.774010249855,0.195922835755579
-0.000323323323323323,0.5206029371266,0.73332671773849,0.487974048007623,236.107301899744,332.583203798032,0.195693740895661
-0.000321321321321321,0.521076922482757,0.733994378446294,0.487974239083522,237.406572347516,334.413369678727,0.195463489350882
-0.000319319319319319,0.521553524106174,0.7346657244554,0.4879744299339,238.720997817191,336.26488308107,0.195232068055131
-0.000317317317317317,0.522032772609234,0.735340798886732,0.487974620557608,240.050851131336,338.138128305767,0.194999463711557
-0.000315315315315315,0.522514699157153,0.736019645639936,0.487974810953484,241.396411780035,340.033499045461,0.194765662787014
-0.000313313313313313,0.522999335481534,0.736702309412478,0.487975001120351,242.757966127357,341.951398675562,0.194530651506323
-0.000311311311311311,0.523486713894338,0.737388835719322,0.487975191057021,244.13580762558,343.892240556002,0.194294415846372
-0.000309309309309309,0.523976867302299,0.738079270913238,0.48797538076229,245.530237037516,345.856448344411,0.194056941530022
-0.000307307307307307,0.524469829221788,0.738773662205735,0.487975570234941,246.941562667305,347.844456321212,0.193818214019826
-0.000305305305305305,0.52496563379415,0.739472057688667,0.487975759473742,248.370100600048,349.856709727167,0.193578218511555
-0.000303303303303303,0.525464315801529,0.740174506356522,0.487975948477448,249.816174950683,351.893665113954,0.193336939927509
-0.000301301301301301,0.5259659106832,0.740881058129434,0.487976137244798,251.280118122528,353.955790708347,0.19309436290963
-0.000299299299299299,0.526470454552428,0.741591763876925,0.487976325774514,252.762271075925,356.043566790634,0.192850471812378
-0.000297297297297297,0.526977984213883,0.742306675442434,0.487976514065307,254.262983607457,358.157486087923,0.19260525069539
-0.000295295295295295,0.527488537181612,0.743025845668638,0.487976702115867,255.782614640225,360.298054183031,0.192358683315892
-0.000293293293293293,0.528002151697613,0.743749328423616,0.487976889924873,257.321532525704,362.465789939684,0.192110753120871
-0.000291291291291291,0.528518866751025,0.744477178627874,0.487977077490983,258.880115357722,364.661225944781,0.191861443238981
-0.000289289289289289,0.529038722097953,0.745209452282274,0.487977264812843,260.45875129913,366.884908968558,0.191610736472184
-0.000287287287287287,0.529561758281967,0.745946206496914,0.487977451889079,262.05783892178,369.137400443474,0.191358615287117
-0.000285285285285285,0.530088016655294,0.746687499520968,0.4879776387183,263.677787560435,371.41927696274,0.191105061806158
-0.000283283283283283,0.530617539400727,0.74743339077356,0.487977825299098,265.319017681301,373.731130799431,0.190850057798201
-0.000281281281281281,0.531150369554296,0.748183940875688,0.487978011630046,266.981961265878,376.073570447184,0.190593584669109
-0.000279279279279279,0.531686551028718,0.748939211683264,0.487978197709701,268.66706221089,378.447221183547,0.190335623451841
-0.000277277277277277,0.532226128637665,0.749699266321294,0.4879783835366,270.374776745083,380.852725657083,0.190076154796239
-0.000275275275275275,0.532769148120886,0.750464169219261,0.487978569109258,272.105573863738,383.290744499427,0.18981515895846
-0.000273273273273273,0.533315656170215,0.75123398614777,0.487978754426176,273.859935781778,385.761956963541,0.189552615790031
-0.000271271271271271,0.533865700456505,0.752008784256483,0.487978939485831,275.638358406411,388.267061589482,0.189288504726526
-0.000269269269269269,0.534419329657534,0.752788632113423,0.487979124286681,277.441351830304,390.806776899091,0.189022804775836
-0.000267267267267267,0.534976593486913,0.7535735997457,0.487979308827163,279.26944084634,393.381842121086,0.188755494506015
-0.000265265265265265,0.53553754272405,0.754363758681718,0.487979493105694,281.123165485065,395.993017948118,0.188486552032689
-0.000263263263263263,0.536102229245215,0.75515918199493,0.487979677120668,283.00308157602,398.641087327467,0.188215955006011
-0.000261261261261261,0.536670706055753,0.755959944349217,0.487979860870457,284.909761334195,401.326856287125,0.187943680597132
-0.000259259259259259,0.537243027323492,0.756766122045946,0.487980044353412,286.843793972939,404.051154799148,0.187669705484171
-0.000257257257257257,0.537819248413418,0.757577793072811,0.487980227567859,288.805786344733,406.814837682262,0.187394005837669
-0.000255255255255255,0.538399425923646,0.758395037154509,0.487980410512101,290.796363611321,409.618785545809,0.187116557305488
-0.000253253253253253,0.538983617722778,0.759217935805354,0.487980593184418,292.81616994479,412.463905777294,0.186837334997144
-0.000251251251251251,0.539571882988689,0.760046572383917,0.487980775583065,294.865869261271,415.351133575896,0.186556313467545
-0.000249249249249249,0.540164282248816,0.760881032149775,0.48798095770627,296.946145989076,418.281433034461,0.186273466700094
-0.000247247247247247,0.540760877422024,0.761721402322486,0.487981139552238,299.05770587316,421.255798272679,0.185988768089147
-0.000245245245245245,0.541361731862118,0.76256777214288,0.487981321119147,301.201276817938,424.275254624289,0.185702190421781
-0.000243243243243243,0.541966910403083,0.763420232936785,0.487981502405147,303.377609770629,427.340859881363,0.185413705858842
-0.000241241241241241,0.542576479406139,0.764278878181304,0.48798168340836,305.58747964741,430.453705598893,0.185123285915247
-0.000239239239239239,0.543190506808689,0.765143803573769,0.487981864126883,307.831686304836,433.614918463156,0.184830901439488
-0.000237237237237237,0.543809062175259,0.7660151071035,0.487982044558782,310.111055559155,436.825661727512,0.184536522592314
-0.000235235235235235,0.544432216750537,0.766892889126503,0.487982224702092,312.426440256268,440.087136719581,0.184240118824545
-0.000233233233233233,0.545060043514599,0.767777252443275,0.487982404554821,314.778721395349,443.400584423971,0.183941658853972
-0.000231231231231231,0.545692617240445,0.76866830237984,0.487982584114943,317.168809309274,446.767287145048,0.183641110641301
-0.000229229229229229,0.546330014553956,0.769566146872212,0.487982763380404,319.597644905257,450.188570254513,0.183338441365091
-0.000227227227227227,0.546972313996396,0.770470896554435,0.487982942349114,322.066200969335,453.665804028903,0.183033617395639
-0.000225225225225225,0.547619596089601,0.771382664850406,0.487983121018952,324.575483538559,457.200405582485,0.182726604267747
-0.000223223223223223,0.548271943403978,0.772301568069657,0.487983299387761,327.126533345064,460.793840901381,0.182417366652328
-0.000221221221221221,0.548929440629471,0.773227725507328,0.48798347745335,329.720427336456,464.447626985202,0.182105868326779
-0.000219219219219219,0.549592174649658,0.77416125954853,0.487983655213494,332.358280277286,468.163334102899,0.181792072144058
-0.000217217217217217,0.550260234619132,0.775102295777351,0.487983832665928,335.041246436709,471.942588170026,0.181475940000402
-0.000215215215215215,0.550933712044355,0.776050963090747,0.487984009808351,337.770521367837,475.78707325514,0.181157432801607
-0.000213213213213213,0.551612700868173,0.777007393817588,0.487984186638423,340.547343784636,479.698534223633,0.180836510427787
-0.000211211211211211,0.552297297558186,0.777971723843139,0.487984363153766,343.372997542722,483.678779527895,0.180513131696548
-0.000209209209209209,0.552987601199197,0.778944092739288,0.487984539351957,346.248813730837,487.729684153384,0.180187254324465
-0.000207207207207207,0.553683713589965,0.779924643900825,0.487984715230536,349.176172880315,491.853192730912,0.179858834886783
-0.000205205205205205,0.554385739344505,0.780913524688141,0.487984890786996,352.156507300417,496.05132282622,0.17952782877524
-0.000203203203203203,0.555093785998197,0.781910886576692,0.487985066018789,355.191303548011,500.326168418787,0.179194190153901
-0.000201201201201201,0.555807964118977,0.782916885313624,0.48798524092332,358.282105040727,504.679903582759,0.178857871912889
-0.000199199199199199,0.556528387423922,0.783931681081995,0.487985415497947,361.430514823462,509.114786383865,0.178518825619893
-0.000197197197197197,0.557255172901523,0.784955438673012,0.487985589739981,364.638198498857,513.633163007332,0.178177001469326
-0.000195195195195195,0.557988440940008,0.785988327666786,0.487985763646682,367.906887333269,518.237472132974,0.177832348228984
-0.000193193193193193,0.558728315462063,0.787030522622104,0.487985937215262,371.238381550647,522.930249574989,0.17748481318407
-0.000191191191191191,0.559474924066351,0.788082203275771,0.487986110442879,374.63455382777,527.714133205387,0.177134342078406
-0.000189189189189189,0.560228398176242,0.789143554752112,0.487986283326636,378.097353005427,532.591868181594,0.176780879052678
-0.000187187187187187,0.560988873196196,0.790214767783262,0.487986455863583,381.628808031302,537.566312500444,0.176424366579528
-0.000185185185185185,0.561756488676292,0.791296038940915,0.487986628050712,385.231032151711,542.6404429027,0.176064745395281
-0.000183183183183183,0.562531388485414,0.792387570880277,0.487986799884956,388.906227370759,547.817361154273,0.175701954428114
-0.000181181181181181,0.563313720993641,0.793489572596988,0.487986971363188,392.656689197141,553.100300732608,0.175335930722431
-0.000179179179179179,0.564103639264457,0.794602259697864,0.487987142482217,396.484811700525,558.492633949171,0.1749666093592
-0.000177177177177177,0.564901301257402,0.795725854686359,0.48798731323879,400.39309290146,563.997879541712,0.174593923371987
-0.000175175175175175,0.56570687004188,0.796860587263732,0.487987483629586,404.384140520826,569.619710773019,0.174217803658408
-0.000173173173173173,0.56652051402285,0.798006694646964,0.487987653651215,408.460678117275,575.361964076162,0.173838178886687
-0.000171171171171171,0.567342407179232,0.799164421904569,0.487987823300218,412.625551643639,581.228648289934,0.173454975396998
-0.000169169169169169,0.568172729315868,0.800334022311524,0.48798799257306,416.881736456223,587.223954532207,0.173068117097226
-0.000167167167167167,0.569011666330018,0.801515757724643,0.487988161466134,421.232344814035,593.352266763424,0.172677525352769
-0.000165165165165165,0.569859410493382,0.802709898979844,0.487988329975751,425.680633908545,599.618173097401,0.172283118869955
-0.000163163163163163,0.570716160750768,0.803916726312855,0.487988498098145,430.230014468453,606.0264779221,0.171884813572636
-0.000161161161161161,0.571582123036604,0.805136529805056,0.487988665829464,434.884059988292,612.582214899126,0.171482522471455
-0.000159159159159159,0.572457510610594,0.806369609856287,0.487988833165771,439.64651663448,619.2906609175,0.171076155525262
-0.000157157157157157,0.573342544413932,0.807616277686614,0.487989000103037,444.521313887799,626.157351084765,0.170665619494111
-0.000155155155155155,0.574237453447614,0.808876855869224,0.487989166637144,449.512575987233,633.188094846898,0.170250817783187
-0.000153153153153153,0.575142475174521,0.810151678896805,0.487989332763874,454.62463424675,640.388993337849,0.169831650277006
-0.000151151151151151,0.576057855947101,0.811441093783977,0.487989498478913,459.862040324017,647.76645807,0.169408013163132
-0.000149149149149149,0.576983851462636,0.812745460708597,0.487989663777841,465.229580528381,655.327231088533,0.168979798744598
-0.000147147147147147,0.577920727248278,0.814065153694975,0.487989828656132,470.732291264704,663.078406725775,0.168546895240154
-0.000145145145145145,0.57886875917823,0.815400561342385,0.487989993109148,476.375475720113,671.027455106328,0.168109186571363
-0.000143143143143143,0.579828234025668,0.816752087602509,0.487990157132137,482.164721912423,679.182247570271,0.167666552135499
-0.000141141141141141,0.580799450052276,0.81812015260986,0.487990320720226,488.105922232202,687.551084200309,0.167218866563071
-0.000139139139139139,0.581782717638518,0.819505193569594,0.487990483868415,494.205294625295,696.1427236597,0.166765999458716
-0.000137137137137137,0.582778359958096,0.820907665707548,0.487990646571578,500.469405579421,704.966415571415,0.166307815124037
-0.000135135135135135,0.583786713700376,0.822328043287873,0.487990808824451,506.905195097422,714.031935695716,0.165844172260881
-0.000133133133133133,0.584808129844982,0.823766820704118,0.487990970621629,513.520003861259,723.349624193645,0.165374923653328
-0.000131131131131131,0.585842974493137,0.825224513650281,0.487991131957561,520.321602815211,732.930427298223,0.164899915826539
-0.000129129129129129,0.586891629760876,0.826701660378985,0.487991292826544,527.318225424494,742.785942754282,0.164418988680397
-0.000127127127127127,0.58795449473975,0.828198823054745,0.487991453222712,534.518602897094,752.928469432297,0.16393197509564
-0.000125125125125125,0.589031986531274,0.829716589211097,0.487991613140036,541.93200269264,763.371061572396,0.163438700509981
-0.000123123123123123,0.590124541362071,0.831255573321405,0.487991772572309,549.568270683382,774.127588172746,0.162938982461374
-0.000121121121121121,0.591232615787406,0.832816418494169,0.487991931513145,557.437877379567,785.212798103098,0.162432630095321
-0.000119119119119119,0.592356687991725,0.834399798304978,0.487992089955964,565.551968685724,796.642391600623,0.161919443632745
-0.000117117117117117,0.593497259195775,0.836006418778596,0.487992247893988,573.922421716825,808.433098893134,0.161399213794536
-0.000115115115115115,0.594654855181029,0.837637020536279,0.48799240532023,582.561906275252,820.602766796185,0.16087172117845
-0.000113113113113113,0.595830027943416,0.839292381125241,0.487992562227484,591.483952672775,833.170454247812,0.160336735583502
-0.000111111111111111,0.597023357489826,0.840973317549226,0.48799271860831,600.703026678205,846.15653788058,0.159794015276425
-0.000109109109109109,0.598235453792529,0.842680689021522,0.48799287445503,610.234612483497,859.582828888496,0.159243306194068
-0.000107107107107107,0.599466958918554,0.844415399964435,0.487993029759709,620.095304711673,873.472702630332,0.158684341074869
-0.000105105105105105,0.600718549353296,0.846178403282334,0.487993184514146,630.302910642453,887.851242625712,0.158116838511631
-0.000103103103103103,0.601990938540112,0.84797070393896,0.487993338709855,640.876564010174,902.745400852041,0.157540501916813
-0.000101101101101101,0.603284879660612,0.849793362873773,0.487993492338054,651.836851938428,918.184176545965,0.15695501839041
-9.90990990990991e-05,0.604601168683716,0.851647501296878,0.487993645389647,663.205956823177,934.198816061396,0.156360057479097
-9.70970970970971e-05,0.605940647715444,0.853534305407586,0.487993797855206,675.007815268314,950.823036747808,0.15575526981378
-9.50950950950951e-05,0.607304208685989,0.855455031588051,0.487993949724952,687.268296524237,968.09327830066,0.155140285610857
-9.30930930930931e-05,0.608692797415884,0.857411012130924,0.487994100988733,700.01540329224,986.048985616556,0.154514713020369
-9.10910910910911e-05,0.610107418109328,0.859403661568697,0.487994251636003,713.279498249729,1004.73292787903,0.15387813630174
-8.90890890890891e-05,0.611549138329998,0.86143448368268,0.487994401655799,727.093560241053,1024.1915594316,0.153230113804884
-8.70870870870871e-05,0.613019094523265,0.863505079281655,0.48799455103671,741.493474788006,1044.47542899391,0.152570175731026
-8.50850850850851e-05,0.614518498158881,0.865617154854528,0.487994699766854,756.518364430616,1065.63964498319,0.151897821643528
-8.30830830830831e-05,0.616048642580247,0.867772532218282,0.487994847833842,772.210965447302,1087.74440616618,0.151212517694205
-8.10810810810811e-05,0.617610910660702,0.869973159302699,0.487994995224748,788.618058768108,1110.85560864802,0.15051369352489
-7.90790790790791e-05,0.619206783384405,0.872221122237485,0.487995141926067,805.790964441637,1135.04554238353,0.149800738797176
-7.70770770770771e-05,0.620837849489973,0.874518658936399,0.48799528792368,823.786110917419,1160.39369307423,0.149072999295046
-7.50750750750751e-05,0.622505816339849,0.876868174407955,0.487995433202801,842.665692753579,1186.98766862228,0.148329772535229
-7.30730730730731e-05,0.624212522208412,0.879272258064581,0.487995577747936,862.498433274883,1214.92427341848,0.147570302808154
-7.10710710710711e-05,0.625959950218464,0.881733703353708,0.487995721542823,883.360472345274,1244.31075886795,0.146793775557783
-6.90690690690691e-05,0.62775024420047,0.884255530097249,0.487995864570374,905.336403987825,1275.26628499238,0.145999310990837
-6.70670670670671e-05,0.629585726803997,0.886841010003566,0.487996006812604,928.520494355768,1307.92363607671,0.145185956784026
-6.50650650650651e-05,0.631468920258921,0.889493695911924,0.487996148250561,953.018117893798,1342.43124366089,0.144352679730836
-6.30630630630631e-05,0.633402570268716,0.892217455448828,0.48799628886424,978.947458916409,1378.95558340085,0.143498356135799
-6.10610610610611e-05,0.635389673624305,0.89501650992517,0.487996428632489,1006.44153792949,1417.68402936619,0.142621760722068
-5.90590590590591e-05,0.637433510260713,0.897895479491579,0.487996567532905,1035.65063773428,1458.82827147547,0.141721553765079
-5.70570570570571e-05,0.639537680648704,0.900859435808662,0.487996705541714,1066.74522492237,1502.62843074451,0.140796266097825
-5.50550550550551e-05,0.641706149630848,0.903913963794942,0.487996842633634,1099.91948952829,1549.35804527785,0.139844281547238
-5.30530530530531e-05,0.643943298091731,0.907065234410063,0.487996978781728,1135.39566178953,1599.33015090186,0.138863816250385
-5.10510510510511e-05,0.646253984216525,0.910320090944242,0.487997113957221,1173.42931364223,1652.9047489068,0.137852894155144
-4.9049049049049e-05,0.648643616570584,0.913686151958949,0.487997248129304,1214.31591875262,1710.49804657538,0.136809317821152
-4.7047047047047e-05,0.651118241867039,0.917171934917259,0.487997381264898,1258.39903584403,1772.59398430243,0.135730633386587
-4.5045045045045e-05,0.653684651139204,0.920787005739406,0.487997513328386,1306.0806066219,1839.7587413592,0.134614088231456
-4.3043043043043e-05,0.656350509186312,0.924542161141395,0.487997644281292,1357.83403793629,1912.6591635638,0.13345657941451
-4.1041041041041e-05,0.659124513741408,0.928449652840555,0.487997774081917,1414.22099270036,1992.08641514373,0.132254590339265
-3.9039039039039e-05,0.66201659300796,0.932523465807661,0.487997902684888,1475.91318393992,2078.986678061,0.131004112240842
-3.7037037037037e-05,0.665038153313204,0.936779667114022,0.487998030040639,1543.7210120295,2174.50149072102,0.129700545867606
-3.5035035035035e-05,0.668202393073973,0.941236848187009,0.487998156094772,1618.63170501307,2280.02147282553,0.128338576987097
-3.3033033033033e-05,0.67152470576231,0.945916692431621,0.487998280787286,1701.86087849717,2397.25895317486,0.1269120168023
-3.1031031031031e-05,0.675023204219294,0.950844713784388,0.487998404051621,1794.92340057241,2528.3477907342,0.125413594583245
-2.9029029029029e-05,0.678719413357683,0.95605123246154,0.487998525813481,1899.73260898626,2675.98313297625,0.12383468407557
-2.7027027027027e-05,0.682639201183667,0.961572686405932,0.487998645989334,2018.74214601672,2843.62120596103,0.122164936310674
-2.5025025025025e-05,0.686814054711008,0.967054772295895,0.487998764484496,2155.15355859659,2632.98259811206,0.120391777153601
-2.3023023023023e-05,0.691282867836343,0.972115159271246,0.48799888119064,2313.22846848008,2422.3439902631,0.118499704367141
-2.1021021021021e-05,0.696094511702131,0.976753847331984,0.487998995982464,2498.77284706323,2211.70538241413,0.11646927874039
-1.9019019019019e-05,0.701311642364114,0.980970836478109,0.487999108713175,2719.91615222264,2001.06677456517,0.114275632276244
-1.7017017017017e-05,0.707016544902085,0.984766126709622,0.487999219208143,2988.42017163391,1790.4281667162,0.111886182960662
-1.5015015015015e-05,0.713320493967884,0.988139718026522,0.487999327255732,3321.99517131328,1579.78955886724,0.109256982174098
-1.3013013013013e-05,0.720379552753032,0.99109161042881,0.487999432593459,3748.66978750055,1369.15095101827,0.106326563877953
-1.1011011011011e-05,0.728423057633627,0.993621803916485,0.48799953488604,4315.73134843512,1158.51234316931,0.103004883104735
-9.00900900900901e-06,0.7378095854207,0.995730298489548,0.487999633688136,5110.06404201076,947.873735320343,0.0991516438522476
-7.00700700700701e-06,0.7491506199708,0.997417094147998,0.48799972837523,6311.6912906516,737.235127471378,0.0945285686133477
-5.005005005005e-06,0.763635118140446,0.998682190891836,0.487999817997523,8368.88793686599,526.596519622413,0.0886746196257762
-3.003003003003e-06,0.784162296609498,0.999525588721061,0.48799990089911,12827.0012641899,315.957911773448,0.0804727064377396
-1.001001001001e-06,0.822820628218507,0.999947287635674,0.487999973189587,31992.0994114384,105.319303924483,0.06531245920595
1.001001001001e-06,1,1,0.488,0,0,0
3.003003003003e-06,1,1,0.488,0,0,0
5.005005005005e-06,1,1,0.488,0,0,0
7.00700700700701e-06,1,1,0.488,0,0,0
9.00900900900901e-06,1,1,0.488,0,0,0
1.1011011011011e-05,1,1,0.488,0,0,0
1.3013013013013e-05,1,1,0.488,0,0,0
1.5015015015015e-05,1,1,0.488,0,0,0
1.7017017017017e-05,1,1,0.488,0,0,0
1.9019019019019e-05,1,1,0.488,0,0,0
2.1021021021021e-05,1,1,0.488,0,0,0
2.3023023023023e-05,1,1,0.488,0,0,0
2.5025025025025e-05,1,1,0.488,0,0,0
2.7027027027027e-05,1,1,0.488,0,0,0
2.9029029029029e-05,1,1,0.488,0,0,0
3.1031031031031e-05,1,1,0.488,0,0,0
3.3033033033033e-05,1,1,0.488,0,0,0
3.5035035035035e-05,1,1,0.488,0,0,0
3.7037037037037e-05,1,1,0.488,0,0,0
3.9039039039039e-05,1,1,0.488,0,0,0
4.1041041041041e-05,1,1,0.488,0,0,0
4.3043043043043e-05,1,1,0.488,0,0,0
4.5045045045045e-05,1,1,0.488,0,0,0
4.7047047047047e-05,1,1,0.488,0,0,0
4.9049049049049e-05,1,1,0.488,0,0,0
5.10510510510511e-05,1,1,0.488,0,0,0
5.30530530530531e-05,1,1,0.488,0,0,0
5.50550550550551e-05,1,1,0.488,0,0,0
5.70570570570571e-05,1,1,0.488,0,0,0
5.90590590590591e-05,1,1,0.488,0,0,0
6.10610610610611e-05,1,1,0.488,0,0,0
6.30630630630631e-05,1,1,0.488,0,0,0
6.50650650650651e-05,1,1,0.488,0,0,0
6.70670670670671e-05,1,1,0.488,0,0,0
6.90690690690691e-05,1,1,0.488,0,0,0
7.10710710710711e-05,1,1,0.488,0,0,0
7.30730730730731e-05,1,1,0.488,0,0,0
7.50750750750751e-05,1,1,0.488,0,0,0
7.70770770770771e-05,1,1,0.488,0,0,0
7.90790790790791e-05,1,1,0.488,0,0,0
8.10810810810811e-05,1,1,0.488,0,0,0
8.30830830830831e-05,1,1,0.488,0,0,0
8.50850850850851e-05,1,1,0.488,0,0,0
8.70870870870871e-05,1,1,0.488,0,0,0
8.90890890890891e-05,1,1,0.488,0,0,0
9.10910910910911e-05,1,1,0.488,0,0,0
9.30930930930931e-05,1,1,0.488,0,0,0
9.50950950950951e-05,1,1,0.488,0,0,0
9.70970970970971e-05,1,1,0.488,0,0,0
9.90990990990991e-05,1,1,0.488,0,0,0
0.000101101101101101,1,1,0.488,0,0,0
0.000103103103103103,1,1,0.488,0,0,0
0.000105105105105105,1,1,0.488,0,0,0
0.000107107107107107,1,1,0.488,0,0,0
0.000109109109109109,1,1,0.488,0,0,0
0.000111111111111111,1,1,0.488,0,0,0
0.000113113113113113,1,1,0.488,0,0,0
0.000115115115115115,1,1,0.488,0,0,0
0.000117117117117117,1,1,0.488,0,0,0
0.000119119119119119,1,1,0.488,0,0,0
0.000121121121121121,1,1,0.488,0,0,0
0.000123123123123123,1,1,0.488,0,0,0
0.000125125125125125,1,1,0.488,0,0,0
0.000127127127127127,1,1,0.488,0,0,0
0.000129129129129129,1,1,0.488,0,0,0
0.000131131131131131,1,1,0.488,0,0,0
0.000133133133133133,1,1,0.488,0,0,0
0.000135135135135135,1,1,0.488,0,0,0
0.000137137137137137,1,1,0.488,0,0,0
0.000139139139139139,1,1,0.488,0,0,0
0.000141141141141141,1,1,0.488,0,0,0
0.000143143143143143,1,1,0.488,0,0,0
0.000145145145145145,1,1,0.488,0,0,0
0.000147147147147147,1,1,0.488,0,0,0
0.000149149149149149,1,1,0.488,0,0,0
0.000151151151151151,1,1,0.488,0,0,0
0.000153153153153153,1,1,0.488,0,0,0
0.000155155155155155,1,1,0.488,0,0,0
0.000157157157157157,1,1,0.488,0,0,0
0.000159159159159159,1,1,0.488,0,0,0
0.000161161161161161,1,1,0.488,0,0,0
0.000163163163163163,1,1,0.488,0,0,0
0.000165165165165165,1,1,0.488,0,0,0
0.000167167167167167,1,1,0.488,0,0,0
0.000169169169169169,1,1,0.488,0,0,0
0.000171171171171171,1,1,0.488,0,0,0
0.000173173173173173,1,1,0.488,0,0,0
0.000175175175175175,1,1,0.488,0,0,0
0.000177177177177177,1,1,0.488,0,0,0
0.000179179179179179,1,1,0.488,0,0,0
0.000181181181181181,1,1,0.488,0,0,0
0.000183183183183183,1,1,0.488,0,0,0
0.000185185185185185,1,1,0.488,0,0,0
0.000187187187187187,1,1,0.488,0,0,0
0.000189189189189189,1,1,0.488,0,0,0
0.000191191191191191,1,1,0.488,0,0,0
0.000193193193193193,1,1,0.488,0,0,0
0.000195195195195195,1,1,0.488,0,0,0
0.000197197197197197,1,1,0.488,0,0,0
0.000199199199199199,1,1,0.488,0,0,0
0.000201201201201201,1,1,0.488,0,0,0
0.000203203203203203,1,1,0.488,0,0,0
0.000205205205205205,1,1,0.488,0,0,0
0.000207207207207207,1,1,0.488,0,0,0
0.000209209209209209,1,1,0.488,0,0,0
0.000211211211211211,1,1,0.488,0,0,0
0.000213213213213213,1,1,0.488,0,0,0
0.000215215215215215,1,1,0.488,0,0,0
0.000217217217217217,1,1,0.488,0,0,0
0.000219219219219219,1,1,0.488,0,0,0
0.000221221221221221,1,1,0.488,0,0,0
0.000223223223223223,1,1,0.488,0,0,0
0.000225225225225225,1,1,0.488,0,0,0
0.000227227227227227,1,1,0.488,0,0,0
0.000229229229229229,1,1,0.488,0,0,0
0.000231231231231231,1,1,0.488,0,0,0
0.000233233233233233,1,1,0.488,0,0,0
0.000235235235235235,1,1,0.488,0,0,0
0.000237237237237237,1,1,0.488,0,0,0
0.000239239239239239,1,1,0.488,0,0,0
0.000241241241241241,1,1,0.488,0,0,0
0.000243243243243243,1,1,0.488,0,0,0
0.000245245245245245,1,1,0.488,0,0,0
0.000247247247247247,1,1,0.488,0,0,0
0.000249249249249249,1,1,0.488,0,0,0
0.000251251251251251,1,1,0.488,0,0,0
0.000253253253253253,1,1,0.488,0,0,0
0.000255255255255255,1,1,0.488,0,0,0
0.000257257257257257,1,1,0.488,0,0,0
0.000259259259259259,1,1,0.488,0,0,0
0.000261261261261261,1,1,0.488,0,0,0
0.000263263263263263,1,1,0.488,0,0,0
0.000265265265265265,1,1,0.488,0,0,0
0.000267267267267267,1,1,0.488,0,0,0
0.000269269269269269,1,1,0.488,0,0,0
0.000271271271271271,1,1,0.488,0,0,0
0.000273273273273273,1,1,0.488,0,0,0
0.000275275275275275,1,1,0.488,0,0,0
0.000277277277277277,1,1,0.488,0,0,0
0.000279279279279279,1,1,0.488,0,0,0
0.000281281281281281,1,1,0.488,0,0,0
0.000283283283283283,1,1,0.488,0,0,0
0.000285285285285285,1,1,0.488,0,0,0
0.000287287287287287,1,1,0.488,0,0,0
0.000289289289289289,1,1,0.488,0,0,0
0.000291291291291291,1,1,0.488,0,0,0
0.000293293293293293,1,1,0.488,0,0,0
0.000295295295295295,1,1,0.488,0,0,0
0.000297297297297297,1,1,0.488,0,0,0
0.000299299299299299,1,1,0.488,0,0,0
0.000301301301301301,1,1,0.488,0,0,0
0.000303303303303303,1,1,0.488,0,0,0
0.000305305305305305,1,1,0.488,0,0,0
0.000307307307307307,1,1,0.488,0,0,0
0.000309309309309309,1,1,0.488,0,0,0
0.000311311311311311,1,1,0.488,0,0,0
0.000313313313313313,1,1,0.488,0,0,0
0.000315315315315315,1,1,0.488,0,0,0
0.000317317317317317,1,1,0.488,0,0,0
0.000319319319319319,1,1,0.488,0,0,0
0.000321321321321321,1,1,0.488,0,0,0
0.000323323323323323,1,1,0.488,0,0,0
0.000325325325325325,1,1,0.488,0,0,0
0.000327327327327327,1,1,0.488,0,0,0
0.000329329329329329,1,1,0.488,0,0,0
0.000331331331331331,1,1,0.488,0,0,0
0.000333333333333333,1,1,0.488,0,0,0
0.000335335335335335,1,1,0.488,0,0,0
0.000337337337337337,1,1,0.488,0,0,0
0.000339339339339339,1,1,0.488,0,0,0
0.000341341341341341,1,1,0.488,0,0,0
0.000343343343343343,1,1,0.488,0,0,0
0.000345345345345345,1,1,0.488,0,0,0
0.000347347347347347,1,1,0.488,0,0,0
0.000349349349349349,1,1,0.488,0,0,0
0.000351351351351351,1,1,0.488,0,0,0
0.000353353353353353,1,1,0.488,0,0,0
0.000355355355355355,1,1,0.488,0,0,0
0.000357357357357357,1,1,0.488,0,0,0
0.000359359359359359,1,1,0.488,0,0,0
0.000361361361361361,1,1,0.488,0,0,0
0.000363363363363363,1,1,0.488,0,0,0
0.000365365365365365,1,1,0.488,0,0,0
0.000367367367367367,1,1,0.488,0,0,0
0.000369369369369369,1,1,0.488,0,0,0
0.000371371371371371,1,1,0.488,0,0,0
0.000373373373373373,1,1,0.488,0,0,0
0.000375375375375375,1,1,0.488,0,0,0
0.000377377377377377,1,1,0.488,0,0,0
0.000379379379379379,1,1,0.488,0,0,0
0.000381381381381381,1,1,0.488,0,0,0
0.000383383383383383,1,1,0.488,0,0,0
0.000385385385385385,1,1,0.488,0,0,0
0.000387387387387387,1,1,0.488,0,0,0
0.000389389389389389,1,1,0.488,0,0,0
0.000391391391391391,1,1,0.488,0,0,0
0.000393393393393393,1,1,0.488,0,0,0
0.000395395395395395,1,1,0.488,0,0,0
0.000397397397397397,1,1,0.488,0,0,0
0.000399399399399399,1,1,0.488,0,0,0
0.000401401401401401,1,1,0.488,0,0,0
0.000403403403403403,1,1,0.488,0,0,0
0.000405405405405405,1,1,0.488,0,0,0
0.000407407407407407,1,1,0.488,0,0,0
0.000409409409409409,1,1,0.488,0,0,0
0.000411411411411411,1,1,0.488,0,0,0
0.000413413413413413,1,1,0.488,0,0,0
0.000415415415415415,1,1,0.488,0,0,0
0.000417417417417417,1,1,0.488,0,0,0
0.000419419419419419,1,1,0.488,0,0,0
0.000421421421421421,1,1,0.488,0,0,0
0.000423423423423423,1,1,0.488,0,0,0
0.000425425425425425,1,1,0.488,0,0,0
0.000427427427427427,1,1,0.488,0,0,0
0.000429429429429429,1,1,0.488,0,0,0
0.000431431431431431,1,1,0.488,0,0,0
0.000433433433433433,1,1,0.488,0,0,0
0.000435435435435435,1,1,0.488,0,0,0
0.000437437437437437,1,1,0.488,0,0,0
0.000439439439439439,1,1,0.488,0,0,0
0.000441441441441441,1,1,0.488,0,0,0
0.000443443443443443,1,1,0.488,0,0,0
0.000445445445445445,1,1,0.488,0,0,0
0.000447447447447447,1,1,0.488,0,0,0
0.000449449449449449,1,1,0.488,0,0,0
0.000451451451451451,1,1,0.488,0,0,0
0.000453453453453453,1,1,0.488,0,0,0
0.000455455455455455,1,1,0.488,0,0,0
0.000457457457457457,1,1,0.488,0,0,0
0.000459459459459459,1,1,0.488,0,0,0
0.000461461461461461,1,1,0.488,0,0,0
0.000463463463463463,1,1,0.488,0,0,0
0.000465465465465465,1,1,0.488,0,0,0
0.000467467467467468,1,1,0.488,0,0,0
0.00046946946946947,1,1,0.488,0,0,0
0.000471471471471471,1,1,0.488,0,0,0
0.000473473473473473,1,1,0.488,0,0,0
0.000475475475475476,1,1,0.488,0,0,0
0.000477477477477478,1,1,0.488,0,0,0
0.000479479479479479,1,1,0.488,0,0,0
0.000481481481481481,1,1,0.488,0,0,0
0.000483483483483483,1,1,0.488,0,0,0
0.000485485485485485,1,1,0.488,0,0,0
0.000487487487487487,1,1,0.488,0,0,0
0.000489489489489489,1,1,0.488,0,0,0
0.000491491491491492,1,1,0.488,0,0,0
0.000493493493493493,1,1,0.488,0,0,0
0.000495495495495496,1,1,0.488,0,0,0
0.000497497497497497,1,1,0.488,0,0,0
0.0004994994994995,1,1,0.488,0,0,0
0.000501501501501502,1,1,0.488,0,0,0
0.000503503503503504,1,1,0.488,0,0,0
0.000505505505505506,1,1,0.488,0,0,0
0.000507507507507508,1,1,0.488,0,0,0
0.000509509509509509,1,1,0.488,0,0,0
0.000511511511511512,1,1,0.488,0,0,0
0.000513513513513513,1,1,0.488,0,0,0
0.000515515515515516,1,1,0.488,0,0,0
0.000517517517517518,1,1,0.488,0,0,0
0.000519519519519519,1,1,0.488,0,0,0
0.000521521521521522,1,1,0.488,0,0,0
0.000523523523523523,1,1,0.488,0,0,0
0.000525525525525526,1,1,0.488,0,0,0
0.000527527527527527,1,1,0.488,0,0,0
0.00052952952952953,1,1,0.488,0,0,0
0.000531531531531532,1,1,0.488,0,0,0
0.000533533533533534,1,1,0.488,0,0,0
0.000535535535535536,1,1,0.488,0,0,0
0.000537537537537538,1,1,0.488,0,0,0
0.00053953953953954,1,1,0.488,0,0,0
0.000541541541541542,1,1,0.488,0,0,0
0.000543543543543543,1,1,0.488,0,0,0
0.000545545545545546,1,1,0.488,0,0,0
0.000547547547547548,1,1,0.488,0,0,0
0.00054954954954955,1,1,0.488,0,0,0
0.000551551551551552,1,1,0.488,0,0,0
0.000553553553553554,1,1,0.488,0,0,0
0.000555555555555556,1,1,0.488,0,0,0
0.000557557557557557,1,1,0.488,0,0,0
0.00055955955955956,1,1,0.488,0,0,0
0.000561561561561562,1,1,0.488,0,0,0
0.000563563563563564,1,1,0.488,0,0,0
0.000565565565565566,1,1,0.488,0,0,0
0.000567567567567568,1,1,0.488,0,0,0
0.00056956956956957,1,1,0.488,0,0,0
0.000571571571571572,1,1,0.488,0,0,0
0.000573573573573574,1,1,0.488,0,0,0
0.000575575575575576,1,1,0.488,0,0,0
0.000577577577577578,1,1,0.488,0,0,0
0.00057957957957958,1,1,0.488,0,0,0
0.000581581581581582,1,1,0.488,0,0,0
0.000583583583583584,1,1,0.488,0,0,0
0.000585585585585586,1,1,0.488,0,0,0
0.000587587587587588,1,1,0.488,0,0,0
0.00058958958958959,1,1,0.488,0,0,0
0.000591591591591592,1,1,0.488,0,0,0
0.000593593593593594,1,1,0.488,0,0,0
0.000595595595595596,1,1,0.488,0,0,0
0.000597597597597598,1,1,0.488,0,0,0
0.0005995995995996,1,1,0.488,0,0,0
0.000601601601601602,1,1,0.488,0,0,0
0.000603603603603604,1,1,0.488,0,0,0
0.000605605605605606,1,1,0.488,0,0,0
0.000607607607607608,1,1,0.488,0,0,0
0.00060960960960961,1,1,0.488,0,0,0
0.000611611611611612,1,1,0.488,0,0,0
0.000613613613613614,1,1,0.488,0,0,0
0.000615615615615616,1,1,0.488,0,0,0
0.000617617617617618,1,1,0.488,0,0,0
0.00061961961961962,1,1,0.488,0,0,0
0.000621621621621622,1,1,0.488,0,0,0
0.000623623623623624,1,1,0.488,0,0,0
0.000625625625625626,1,1,0.488,0,0,0
0.000627627627627628,1,1,0.488,0,0,0
0.00062962962962963,1,1,0.488,0,0,0
0.000631631631631632,1,1,0.488,0,0,0
0.000633633633633634,1,1,0.488,0,0,0
0.000635635635635636,1,1,0.488,0,0,0
0.000637637637637638,1,1,0.488,0,0,0
0.00063963963963964,1,1,0.488,0,0,0
0.000641641641641642,1,1,0.488,0,0,0
0.000643643643643644,1,1,0.488,0,0,0
0.000645645645645646,1,1,0.488,0,0,0
0.000647647647647648,1,1,0.488,0,0,0
0.00064964964964965,1,1,0.488,0,0,0
0.000651651651651652,1,1,0.488,0,0,0
0.000653653653653654,1,1,0.488,0,0,0
0.000655655655655656,1,1,0.488,0,0,0
0.000657657657657658,1,1,0.488,0,0,0
0.00065965965965966,1,1,0.488,0,0,0
0.000661661661661662,1,1,0.488,0,0,0
0.000663663663663664,1,1,0.488,0,0,0
0.000665665665665666,1,1,0.488,0,0,0
0.000667667667667668,1,1,0.488,0,0,0
0.00066966966966967,1,1,0.488,0,0,0
0.000671671671671672,1,1,0.488,0,0,0
0.000673673673673674,1,1,0.488,0,0,0
0.000675675675675676,1,1,0.488,0,0,0
0.000677677677677678,1,1,0.488,0,0,0
0.00067967967967968,1,1,0.488,0,0,0
0.000681681681681682,1,1,0.488,0,0,0
0.000683683683683684,1,1,0.488,0,0,0
0.000685685685685686,1,1,0.488,0,0,0
0.000687687687687688,1,1,0.488,0,0,0
0.00068968968968969,1,1,0.488,0,0,0
0.000691691691691692,1,1,0.488,0,0,0
0.000693693693693694,1,1,0.488,0,0,0
0.000695695695695696,1,1,0.488,0,0,0
0.000697697697697698,1,1,0.488,0,0,0
0.0006996996996997,1,1,0.488,0,0,0
0.000701701701701702,1,1,0.488,0,0,0
0.000703703703703704,1,1,0.488,0,0,0
0.000705705705705706,1,1,0.488,0,0,0
0.000707707707707708,1,1,0.488,0,0,0
0.00070970970970971,1,1,0.488,0,0,0
0.000711711711711712,1,1,0.488,0,0,0
0.000713713713713714,1,1,0.488,0,0,0
0.000715715715715716,1,1,0.488,0,0,0
0.000717717717717718,1,1,0.488,0,0,0
0.00071971971971972,1,1,0.488,0,0,0
0.000721721721721722,1,1,0.488,0,0,0
0.000723723723723724,1,1,0.488,0,0,0
0.000725725725725726,1,1,0.488,0,0,0
0.000727727727727728,1,1,0.488,0,0,0
0.00072972972972973,1,1,0.488,0,0,0
0.000731731731731732,1,1,0.488,0,0,0
0.000733733733733734,1,1,0.488,0,0,0
0.000735735735735736,1,1,0.488,0,0,0
0.000737737737737738,1,1,0.488,0,0,0
0.00073973973973974,1,1,0.488,0,0,0
0.000741741741741742,1,1,0.488,0,0,0
0.000743743743743744,1,1,0.488,0,0,0
0.000745745745745746,1,1,0.488,0,0,0
0.000747747747747748,1,1,0.488,0,0,0
0.00074974974974975,1,1,0.488,0,0,0
0.000751751751751752,1,1,0.488,0,0,0
0.000753753753753754,1,1,0.488,0,0,0
0.000755755755755756,1,1,0.488,0,0,0
0.000757757757757758,1,1,0.488,0,0,0
0.00075975975975976,1,1,0.488,0,0,0
0.000761761761761762,1,1,0.488,0,0,0
0.000763763763763764,1,1,0.488,0,0,0
0.000765765765765766,1,1,0.488,0,0,0
0.000767767767767768,1,1,0.488,0,0,0
0.00076976976976977,1,1,0.488,0,0,0
0.000771771771771772,1,1,0.488,0,0,0
0.000773773773773774,1,1,0.488,0,0,0
0.000775775775775776,1,1,0.488,0,0,0
0.000777777777777778,1,1,0.488,0,0,0
0.00077977977977978,1,1,0.488,0,0,0
0.000781781781781782,1,1,0.488,0,0,0
0.000783783783783784,1,1,0.488,0,0,0
0.000785785785785786,1,1,0.488,0,0,0
0.000787787787787788,1,1,0.488,0,0,0
0.00078978978978979,1,1,0.488,0,0,0
0.000791791791791792,1,1,0.488,0,0,0
0.000793793793793794,1,1,0.488,0,0,0
0.000795795795795796,1,1,0.488,0,0,0
0.000797797797797798,1,1,0.488,0,0,0
0.0007997997997998,1,1,0.488,0,0,0
0.000801801801801802,1,1,0.488,0,0,0
0.000803803803803804,1,1,0.488,0,0,0
0.000805805805805806,1,1,0.488,0,0,0
0.000807807807807808,1,1,0.488,0,0,0
0.00080980980980981,1,1,0.488,0,0,0
0.000811811811811812,1,1,0.488,0,0,0
0.000813813813813814,1,1,0.488,0,0,0
0.000815815815815816,1,1,0.488,0,0,0
0.000817817817817818,1,1,0.488,0,0,0
0.00081981981981982,1,1,0.488,0,0,0
0.000821821821821822,1,1,0.488,0,0,0
0.000823823823823824,1,1,0.488,0,0,0
0.000825825825825826,1,1,0.488,0,0,0
0.000827827827827828,1,1,0.488,0,0,0
0.00082982982982983,1,1,0.488,0,0,0
0.000831831831831832,1,1,0.488,0,0,0
0.000833833833833834,1,1,0.488,0,0,0
0.000835835835835836,1,1,0.488,0,0,0
0.000837837837837838,1,1,0.488,0,0,0
0.00083983983983984,1,1,0.488,0,0,0
0.000841841841841842,1,1,0.488,0,0,0
0.000843843843843844,1,1,0.488,0,0,0
0.000845845845845846,1,1,0.488,0,0,0
0.000847847847847848,1,1,0.488,0,0,0
0.00084984984984985,1,1,0.488,0,0,0
0.000851851851851852,1,1,0.488,0,0,0
0.000853853853853854,1,1,0.488,0,0,0
0.000855855855855856,1,1,0.488,0,0,0
0.000857857857857858,1,1,0.488,0,0,0
0.00085985985985986,1,1,0.488,0,0,0
0.000861861861861862,1,1,0.488,0,0,0
0.000863863863863864,1,1,0.488,0,0,0
0.000865865865865866,1,1,0.488,0,0,0
0.000867867867867868,1,1,0.488,0,0,0
0.00086986986986987,1,1,0.488,0,0,0
0.000871871871871872,1,1,0.488,0,0,0
0.000873873873873874,1,1,0.488,0,0,0
0.000875875875875876,1,1,0.488,0,0,0
0.000877877877877878,1,1,0.488,0,0,0
0.00087987987987988,1,1,0.488,0,0,0
0.000881881881881882,1,1,0.488,0,0,0
0.000883883883883884,1,1,0.488,0,0,0
0.000885885885885886,1,1,0.488,0,0,0
0.000887887887887888,1,1,0.488,0,0,0
0.00088988988988989,1,1,0.488,0,0,0
0.000891891891891892,1,1,0.488,0,0,0
0.000893893893893894,1,1,0.488,0,0,0
0.000895895895895896,1,1,0.488,0,0,0
0.000897897897897898,1,1,0.488,0,0,0
0.0008998998998999,1,1,0.488,0,0,0
0.000901901901901902,1,1,0.488,0,0,0
0.000903903903903904,1,1,0.488,0,0,0
0.000905905905905906,1,1,0.488,0,0,0
0.000907907907907908,1,1,0.488,0,0,0
0.00090990990990991,1,1,0.488,0,0,0
0.000911911911911912,1,1,0.488,0,0,0
0.000913913913913914,1,1,0.488,0,0,0
0.000915915915915916,1,1,0.488,0,0,0
0.000917917917917918,1,1,0.488,0,0,0
0.00091991991991992,1,1,0.488,0,0,0
0.000921921921921922,1,1,0.488,0,0,0
0.000923923923923924,1,1,0.488,0,0,0
0.000925925925925926,1,1,0.488,0,0,0
0.000927927927927928,1,1,0.488,0,0,0
0.00092992992992993,1,1,0.488,0,0,0
0.000931931931931932,1,1,0.488,0,0,0
0.000933933933933934,1,1,0.488,0,0,0
0.000935935935935936,1,1,0.488,0,0,0
0.000937937937937938,1,1,0.488,0,0,0
0.00093993993993994,1,1,0.488,0,0,0
0.000941941941941942,1,1,0.488,0,0,0
0.000943943943943944,1,1,0.488,0,0,0
0.000945945945945946,1,1,0.488,0,0,0
0.000947947947947948,1,1,0.488,0,0,0
0.00094994994994995,1,1,0.488,0,0,0
0.000951951951951952,1,1,0.488,0,0,0
0.000953953953953954,1,1,0.488,0,0,0
0.000955955955955956,1,1,0.488,0,0,0
0.000957957957957958,1,1,0.488,0,0,0
0.00095995995995996,1,1,0.488,0,0,0
0.000961961961961962,1,1,0.488,0,0,0
0.000963963963963964,1,1,0.488,0,0,0
0.000965965965965966,1,1,0.488,0,0,0
0.000967967967967968,1,1,0.488,0,0,0
0.00096996996996997,1,1,0.488,0,0,0
0.000971971971971972,1,1,0.488,0,0,0
0.000973973973973974,1,1,0.488,0,0,0
0.000975975975975976,1,1,0.488,0,0,0
0.000977977977977978,1,1,0.488,0,0,0
0.00097997997997998,1,1,0.488,0,0,0
0.000981981981981982,1,1,0.488,0,0,0
0.000983983983983984,1,1,0.488,0,0,0
0.000985985985985986,1,1,0.488,0,0,0
0.000987987987987988,1,1,0.488,0,0,0
0.00098998998998999,1,1,0.488,0,0,0
0.000991991991991992,1,1,0.488,0,0,0
0.000993993993993994,1,1,0.488,0,0,0
0.000995995995995996,1,1,0.488,0,0,0
0.000997997997997998,1,1,0.488,0,0,0
0.001,1,1,0.488,0,0,0


==> DATA/channel_evolution.csv <==
y,t0,t1,t6,t24
0,0.994313328268036,1.12765771769627,1.16747343344829,1.18701799526144
0.05,0.900605106985444,1.02340722225432,1.05968158533704,1.07955410349367
0.1,0.820289384038581,0.932776337133302,0.967455809120739,0.98571307560006
0.15,0.74549446362788,0.848636066825181,0.881619322702246,0.898067784705316
0.2,0.674543861816116,0.76949555367119,0.800240507940823,0.814997968182541
0.25,0.606633230818027,0.692410725066701,0.721170695647313,0.735923465053884
0.3,0.54142271648954,0.618610791928326,0.64603948536999,0.659737713290023
0.35,0.47875134540041,0.548811819890356,0.574077094609932,0.586004321298182
0.4,0.418389796644796,0.479946709772245,0.50397049557944,0.515696909343124
0.45,0.360366266762736,0.415167024874572,0.437786061325029,0.446918983766268
0.5,0.304635023463281,0.352078424484299,0.372548687521725,0.381391044307902
0.55,0.251184203559363,0.291801667120276,0.311441665101773,0.318716623557018
0.6,0.200260498928853,0.236202109601398,0.251201270044122,0.258072965235442
0.65,0.151743616518293,0.181626095161434,0.19558560539896,0.201517895366964
0.7,0.106344305755018,0.133456699649434,0.140808250292015,0.14634462483128
0.75,0.0634553726320378,0.0862840120080821,0.091656081770673,0.0961659317896943
0.8,0.0256252521200396,0.0385254322494623,0.0421326756820072,0.0460480218429932
0.85,0,0,0,0
0.9,0,0,0,0
0.95,0,0,0,0
1,0,0,0,0


==> DATA/d1_array.csv <==
0.0157020879408049,0.0190859680360342,0.0219377852534118,0.0245161215692133,0.0296412007350481,0.0341887409540192,0.0409070745971717,0.048378595419692,0.0572755507140046,0.0681104446878903,0.0809960100796075,0.0965173252009819,0.115493545591896,0.140177165600852,0.176166948881652,0.239314353555465,0.338454087224437,0.403993749190577
0.0208019544515401,0.0231342207192688,0.0263656209498233,0.0312673997171957,0.0359021427763705,0.0425377193371045,0.0503257208596594,0.0595242405664194,0.0704323158093416,0.0834908505217592,0.100539191146768,0.128785644183247,0.290306635377284,0.458156691957352,0.46777603759701,0.471796562670341,0.468158387423012,0.465303801528108
0.0224928951867881,0.0244810404109301,0.0294890558218732,0.0336477678455267,0.039684833249664,0.0462050160936956,0.0542660268045551,0.0641885391296694,0.0768731234577106,0.0985756497107044,0.462294695541324,0.480161559818764,0.48091229199939,0.470201052911332,0.464916449134178,0.466801747759669,0.464962620430315,0.463185251980078


==> DATA/d2_array.csv <==
0.0318138981530457,0.0362743411512005,0.0435803672870828,0.05214454232553,0.0614905918375046,0.0730143933306502,0.0871761265888434,0.103851539667325,0.123801274108023,0.148188304065143,0.176629674409054,0.21062241202557,0.250618027007328,0.296144574915236,0.343599868048619,0.38572739681562,0.418266331919069,0.419198168235222
0.0618126907541598,0.0728162858442123,0.0858815029663889,0.103123465626265,0.122768869338016,0.146703766421823,0.174393951248574,0.208478658102691,0.248788507015814,0.29660420537986,0.352501023431966,0.411300310767475,0.457916692651282,0.477634813128896,0.477512637207699,0.466812235839715,0.46965939734699,0.459527690717568
0.0916745029564994,0.109475811970299,0.130033089177917,0.153638126974651,0.183480440792827,0.219372936470304,0.261290472315119,0.311620139864269,0.371238583588867,0.436283515745987,0.47508905895968,0.486112240613096,0.477900313265067,0.476644585332586,0.471750697570483,0.462500793870246,0.459244019446991,0.457521615762416


==> DATA/d_table.csv <==
beta_zy,d1_eps_0.25,d1_eps_0.5,d1_eps_0.75,d2_eps_0.25,d2_eps_0.5,d2_eps_0.75
0.00492388263170674,0.0157020879408049,0.0208019544515401,0.0224928951867881,0.0318138981530457,0.0618126907541598,0.0916745029564994
0.00587801607227491,0.0190859680360342,0.0231342207192688,0.0244810404109301,0.0362743411512005,0.0728162858442123,0.109475811970299
0.00701703828670383,0.0219377852534118,0.0263656209498233,0.0294890558218732,0.0435803672870828,0.0858815029663889,0.130033089177917
0.00837677640068293,0.0245161215692133,0.0312673997171957,0.0336477678455267,0.05214454232553,0.103123465626265,0.153638126974651
0.01,0.0296412007350481,0.0359021427763705,0.039684833249664,0.0614905918375046,0.122768869338016,0.183480440792827
0.0119377664171444,0.0341887409540192,0.0425377193371045,0.0462050160936956,0.0730143933306502,0.146703766421823,0.219372936470304
0.01425102670303,0.0409070745971717,0.0503257208596594,0.0542660268045551,0.0871761265888434,0.174393951248574,0.261290472315119
0.0170125427985259,0.048378595419692,0.0595242405664194,0.0641885391296694,0.103851539667325,0.208478658102691,0.311620139864269
0.0203091762090474,0.0572755507140046,0.0704323158093416,0.0768731234577106,0.123801274108023,0.248788507015814,0.371238583588867
0.0242446201708233,0.0681104446878903,0.0834908505217592,0.0985756497107044,0.148188304065143,0.29660420537986,0.436283515745987
0.0289426612471675,0.0809960100796075,0.100539191146768,0.462294695541324,0.176629674409054,0.352501023431966,0.47508905895968
0.0345510729459222,0.0965173252009819,0.128785644183247,0.480161559818764,0.21062241202557,0.411300310767475,0.486112240613096
0.0412462638290135,0.115493545591896,0.290306635377284,0.48091229199939,0.250618027007328,0.457916692651282,0.477900313265067
0.0492388263170674,0.140177165600852,0.458156691957352,0.470201052911332,0.296144574915236,0.477634813128896,0.476644585332586
0.0587801607227491,0.176166948881652,0.46777603759701,0.464916449134178,0.343599868048619,0.477512637207699,0.471750697570483
0.0701703828670383,0.239314353555465,0.471796562670341,0.466801747759669,0.38572739681562,0.466812235839715,0.462500793870246
0.0837677640068292,0.338454087224437,0.468158387423012,0.464962620430315,0.418266331919069,0.46965939734699,0.459244019446991
0.1,0.403993749190577,0.465303801528108,0.463185251980078,0.419198168235222,0.459527690717568,0.457521615762416


==> DATA/hydrograph.dat <==
0,1
0.5,1.06312706868614
1,1.19580654788237
1.5,1.25319985741497
2,1.27623685006548
2.5,1.28633049651547
3,1.29142699861701
3.5,1.29475178296609
4,1.29731183539181
4.5,1.29928926719895
5,1.30100917772409
5.5,1.30272231261021
6,1.3054918673476
6.5,1.30755257146582
7,1.30951831022446
7.5,1.31195561497963
8,1.31398598276083
8.5,1.31476946522643
9,1.31532884507205
9.5,1.31588612209256
10,1.31645521574742
10.5,1.31703767005748
11,1.31763479676727
11.5,1.31824820979195
12,1.31887996589744
12.5,1.3195325309886
13,1.32020921488803
13.5,1.32091578525727
14,1.32166016230572
14.5,1.32245525490339
15,1.32332553537899
15.5,1.32432996593307
16,1.32565166644127
16.5,1.32744682653624
17,1.32917982576584
17.5,1.33063314660264
18,1.33156353543713
18.5,1.33240079720316
19,1.33323630771211
19.5,1.33420205106767
20,1.33543669060455
20.5,1.33687111084639
21,1.33801917872738
21.5,1.33880486137403
22,1.33953338854774
22.5,1.3403390978789
23,1.34124021063021
23.5,1.34210151163136
24,1.34298702550513


==> DATA/peak_flow_summary_K_S.dat <==
parameter_value,Q0,Q_peak,Q_est0
1e-06,0.327095854975059,1.28420971965058,1.15433623873679
1.25892541179417e-06,0.327095717087115,1.11379118662858,1.00226410896348
1.58489319246111e-06,0.327095474310998,0.966234548928835,0.866769803448485
1.99526231496888e-06,0.327095045396688,0.841651350756385,0.74607672284551
2.51188643150958e-06,0.327094304669323,0.744616041615561,0.667933919210663
3.16227766016838e-06,0.327093044585596,0.664357112705266,0.596009870060802
3.98107170553497e-06,0.327090907552568,0.599030048740569,0.529797415993645
5.01187233627272e-06,0.327087282725273,0.548178505440765,0.480840531472255
6.30957344480193e-06,0.327081350904092,0.506619851112549,0.445812905475419
7.94328234724282e-06,0.327071632936625,0.473659806235543,0.423477177033594
1e-05,0.32705612611287,0.448531597585647,0.401916877909051
1.25892541179417e-05,0.327035963552681,0.427515083905415,0.381066487736197
1.58489319246111e-05,0.327002265290065,0.41244190619988,0.361346303046856
1.99526231496888e-05,0.326958841532211,0.400888451136945,0.35114108894102
2.51188643150958e-05,0.326932348203385,0.391600653591132,0.345001825716292
3.16227766016838e-05,0.326884431002462,0.384410147677699,0.341360343286809
3.98107170553497e-05,0.326735676912667,0.38088213748645,0.331956802296483
5.01187233627272e-05,0.326746865272489,0.376479549033238,0.331851905178895
6.30957344480193e-05,0.326838976671018,0.377230490498424,0.331835206652154
7.94328234724282e-05,0.327015118855669,0.379133038183732,0.331825915276075
0.0001,0.327095999915278,0.376143181648677,0.327096


==> DATA/peak_flow_summary_L_x.dat <==
parameter_value,Q0,Q_peak,Q_est0
100,0.0530930446296006,0.0880406479107144,0.0576532729744933
112.201845430196,0.0595685678077219,0.0963030624602005,0.0641513381088652
125.892541179417,0.0668348248796042,0.105361787103499,0.071441917911963
141.253754462275,0.0749865439235939,0.115420656752812,0.079631460525883
158.489319246111,0.0841346115184203,0.12868849914899,0.0892409797233519
177.827941003892,0.094408453642539,0.142170352880093,0.108243541429913
199.526231496888,0.105927492395059,0.156134820672601,0.119820138840889
223.872113856834,0.118849190353707,0.173814602884152,0.132830317901916
251.188643150958,0.133355253182239,0.193034655278716,0.156637776147978
281.838293126445,0.149627790261754,0.214499106838653,0.173022442933123
316.227766016838,0.167884879808142,0.238967774065699,0.200813895658924
354.813389233575,0.188374023391085,0.265636816746048,0.221481882762818
398.107170553497,0.211361699442505,0.296067606376622,0.254294471264037
446.683592150963,0.237152731471976,0.329801843660289,0.280411318585853
501.187233627272,0.266093666386207,0.36757150286362,0.31951056227845
562.341325190349,0.298565107503216,0.41092014719326,0.36255473475153
630.957344480193,0.334998931797657,0.458974834584838,0.409989552095721
707.945784384138,0.37587881984893,0.512928905227918,0.462359966032514
794.328234724281,0.421747028672145,0.573002798919635,0.520278275974383
891.250938133746,0.473212155752675,0.639354249766117,0.584429597922799
1000,0.530957504220427,0.714272805288857,0.655583617538585


==> DATA/peak_flow_summary_L_z.dat <==
parameter_value,Q0,Q_peak,Q_est0
10,0.32709188440467,1.87772439022642,1.66921537057546
12.5892541179417,0.327089411140335,1.65406972240079,1.43212025145919
15.8489319246111,0.327086359242602,1.37149022761772,1.13190282470131
19.9526231496888,0.327083101320333,1.01493884179678,0.762464698234296
25.1188643150958,0.327078112617853,0.638420894096178,0.468857849522645
31.6227766016838,0.327070889529955,0.51623720364781,0.423580736716036
39.8107170553497,0.327065368053568,0.480482816179533,0.41262308043271
50.1187233627272,0.327061864375789,0.465796830231975,0.402014057258915
63.0957344480193,0.327059811977193,0.457246243200945,0.401932716598918
79.4328234724281,0.327058496214674,0.453382720011994,0.401923545347131
100,0.327057569489123,0.450554517460647,0.401920176911092
125.892541179417,0.327056966534837,0.449235206047002,0.401918549459116
158.489319246111,0.32705654638937,0.448133790139824,0.401917618441704
199.526231496888,0.327056250505645,0.4479870027655,0.401917078082257
251.188643150958,0.327056014570835,0.447933544887109,0.40191682722816
316.227766016838,0.327056033855896,0.447633132225501,0.401916720556354
398.107170553497,0.327056049682728,0.447330140053002,0.401916704638578
501.187233627272,0.32705612806393,0.448164265358153,0.401916759288742
630.957344480193,0.327056105612067,0.448484013166922,0.401916832140137
794.328234724281,0.32705635280016,0.448500695977871,0.401916948059169
1000,0.327056437308249,0.44861477004232,0.401917043161815


==> DATA/peak_flow_summary_S_x.dat <==
parameter_value,Q0,Q_peak,Q_est0
0.01,0.327098458054134,1.30685785905332,0.962209399013421
0.0112201845430196,0.327098031747606,1.2051473357232,0.903935854600809
0.0125892541179417,0.327097502761109,1.11193962696611,0.831260068001097
0.0141253754462275,0.327096846663664,1.0279181993999,0.77924997614601
0.0158489319246111,0.327096054611622,0.952284888360194,0.729989189484135
0.0177827941003892,0.327095091933965,0.883813257090304,0.683172710040788
0.0199526231496888,0.327093947530508,0.821230457541426,0.639629291564344
0.0223872113856834,0.327092570863639,0.766476377423921,0.609965695692122
0.0251188643150958,0.327090958960922,0.71703654117487,0.582326815615591
0.0281838293126445,0.327089080404825,0.67297275283627,0.542807515142535
0.0316227766016838,0.32708687989153,0.633433621012904,0.517323145844614
0.0354813389233576,0.327084344375309,0.598415645504277,0.49306037683393
0.0398107170553497,0.327081307411924,0.567067623828197,0.48058870582668
0.0446683592150963,0.32707794441754,0.538321370983989,0.457214656138795
0.0501187233627272,0.327073969432445,0.51382691189476,0.44575892201527
0.0562341325190349,0.32706976312583,0.49281742961012,0.423619756166671
0.0630957344480193,0.327064840784132,0.473589226376838,0.412641364362745
0.0707945784384138,0.327059651869269,0.45566320409079,0.401938427151428
0.0794328234724281,0.32705459650019,0.441148197311951,0.39142272867901
0.0891250938133746,0.327049041280112,0.426522047476971,0.381090838484677
0.1,0.32704107690894,0.415468180719791,0.371096501812271


==> DATA/peak_flow_summary_alpha_MvG.dat <==
parameter_value,Q0,Q_peak,Q_est0
1,0.327056231558215,0.473104196905327,0.401917087577083
1.12201845430196,0.327056197411274,0.47008737617306,0.401917063134401
1.25892541179417,0.327056168696268,0.467372049308656,0.401917039633552
1.41253754462275,0.327056144818633,0.464750888553372,0.401917017131604
1.58489319246111,0.327056125929403,0.462245677951078,0.401916995690797
1.77827941003892,0.327056111882252,0.460123573661331,0.401916975376817
1.99526231496888,0.327056102548995,0.458074451665566,0.401916956260611
2.23872113856834,0.327056097767219,0.4561680513481,0.401916938419939
2.51188643150958,0.327056097377076,0.454448245883975,0.401916921941339
2.81838293126445,0.3270561012163,0.452814807789616,0.40191690692263
3.16227766016838,0.327056109109329,0.450969632528886,0.401916893476045
3.54813389233576,0.327056120901011,0.449157231275331,0.401916881732208
3.98107170553497,0.327056136376387,0.447405380595726,0.401916871845
4.46683592150963,0.327056155447136,0.445429863646771,0.401916863997856
5.01187233627272,0.327056178153201,0.443795271693175,0.401916858411705
5.62341325190349,0.327056203945737,0.442251825340658,0.401916855352829
6.30957344480193,0.327056232906091,0.44095692039128,0.401916855147035
7.07945784384138,0.327056264708705,0.439805406082316,0.401916858192101
7.94328234724282,0.327056299544985,0.438849445819362,0.401916864975337
8.91250938133745,0.327056337232762,0.437916502401038,0.401916876093046
10,0.327058441646015,0.436839424262813,0.401916894812032


==> DATA/peak_flow_summary_n_s.dat <==
parameter_value,Q0,Q_peak,Q_est0
0.01,0.327045071537876,0.448647730239574,0.40191494539867
0.0112201845430196,0.327045150907909,0.448642748690774,0.401915028376666
0.0125892541179417,0.327045290370019,0.448637393656607,0.401915117323014
0.0141253754462275,0.327045502340482,0.448631667654479,0.401915212668874
0.0158489319246111,0.327045799777002,0.448625528301498,0.401915314877586
0.0177827941003892,0.327046195850114,0.448618945705574,0.401915424447369
0.0199526231496888,0.3270467034632,0.448611888196883,0.401915541914224
0.0223872113856834,0.327047334709437,0.448604322670483,0.40191566785507
0.0251188643150958,0.327048100141611,0.448596212493453,0.40191580289112
0.0281838293126445,0.327049008896728,0.448587513850454,0.401915947691742
0.0316227766016838,0.327050067658226,0.448578183144329,0.40191610297828
0.0354813389233576,0.327051280931727,0.448568173627239,0.401916269528582
0.0398107170553497,0.327052650805418,0.448557434869824,0.401916448181645
0.0446683592150963,0.327054177256462,0.448545912368954,0.401916639842856
0.0501187233627272,0.327055858322756,0.448533547115954,0.401916845489525
0.0562341325190349,0.327057690536702,0.44852027512197,0.401917066177038
0.0630957344480193,0.327059669480995,0.448506027526748,0.401917303045574
0.0707945784384138,0.327061790090466,0.448490731533194,0.40191755732735
0.0794328234724281,0.327064047231033,0.448474307581937,0.40191783035469
0.0891250938133746,0.327066435741715,0.448456668621814,0.401918123568679
0.1,0.32706895091943,0.448437716938617,0.401918438528876


==> DATA/peak_flow_summary_r.dat <==
parameter_value,Q0,Q_peak,Q_est0
3e-08,0.327056126111063,0.327329079397814,0.327277164353291
3.7767762353825e-08,0.327056126111063,0.331443892754406,0.330091647639983
4.75467957738334e-08,0.327056126111063,0.336583483076738,0.333634872170671
5.98578694490664e-08,0.327056126111063,0.343103401569269,0.338095527572046
7.53565929452875e-08,0.327056126111063,0.351531984528468,0.343711160010093
9.48683298050514e-08,0.327056126111063,0.362126396704915,0.350780822389647
1.19432151166049e-07,0.327056126111063,0.37580985675122,0.359681000012073
1.50356170088182e-07,0.327056126111063,0.394408104910479,0.370885659790427
1.89287203344058e-07,0.327056126111063,0.417861393769431,0.384991490715904
2.38298470417285e-07,0.327056126111063,0.450081091336082,0.402749679722459
3e-07,0.327056126111063,0.491688766819089,0.425105915130255
3.7767762353825e-07,0.327056126111063,0.54824810076569,0.453250747997183
4.75467957738334e-07,0.327056126111063,0.624970608384612,0.488682993304057
5.98578694490664e-07,0.327056126111063,0.732227901945466,0.533289547317806
7.53565929452875e-07,0.327056126111063,0.87998392199148,0.589445871698284
9.48683298050514e-07,0.327056126111063,1.09624355845346,0.660142495493823
1.19432151166049e-06,0.327056126111063,1.39665574981157,0.74914427171808
1.50356170088182e-06,0.327056126111063,1.8292109616695,0.861190869501615
1.89287203344058e-06,0.327056126111063,2.45117362189313,1.00224917875639
2.38298470417285e-06,0.327056126111063,3.37388874870027,1.17983106882194
3e-06,0.327056126111063,4.74058767659026,1.4033934228999


==> DATA/peak_flow_summary_r_0.dat <==
parameter_value,Q0,Q_peak,Q_est0
1e-09,0.0110880000315295,0.0343100392862845,0.011088
1.25892541179417e-09,0.0139589701624009,0.0380191104393694,0.0139589649659737
1.58489319246111e-09,0.0175732958253654,0.0428718791512754,0.0175732957180088
1.99526231496888e-09,0.0221234685672018,0.0495989077030301,0.022123468548375
2.51188643150958e-09,0.0278517967641997,0.0571131072518115,0.0278517967525783
3.16227766016838e-09,0.0350633347473755,0.0660310191593037,0.035063334695947
3.98107170553497e-09,0.0441409935677228,0.0772595170975151,0.0494524292760796
5.01187233627271e-09,0.0555653568557603,0.0929651540609647,0.0608627587450741
6.30957344480194e-09,0.0699466894293106,0.111583870523289,0.0752329546275769
7.94328234724282e-09,0.0880523916561608,0.136476327113049,0.0940591555201206
1e-08,0.110858713491201,0.166163428431417,0.12648929498057
1.25892541179417e-08,0.139563803013281,0.204808040302529,0.165487917645566
1.58489319246111e-08,0.175701899970737,0.252617860189574,0.211747226473964
1.99526231496888e-08,0.221200906700753,0.311791301361716,0.267053641968684
2.51188643150958e-08,0.278480265141675,0.38572707479556,0.333698980861095
3.16227766016838e-08,0.350593709058373,0.476861913988297,0.424716404443341
3.98107170553497e-08,0.441379669241665,0.590653911933411,0.533413335104274
5.01187233627272e-08,0.555673242975337,0.728009401731361,0.672840619721911
6.30957344480193e-08,0.699561085444963,0.896599916673904,0.844645766277583
7.94328234724282e-08,0.880705651796803,1.09943660607988,1.04431335752808
1e-07,1.10875303826612,1.34154077504232,1.29508448428775


==> DATA/summary_high_r0.dat <==
time,total_rainfall,overland_flow,groundwater_flow,total_flow,overland_volume,groundwater_volume,total_volume,saturation_front
0,0.327096,0.203576489943335,0.123509809606384,0.327086299549719,69.1681153616243,3712218056.13415,3712218125.30226,18.9954395161226
0.1,2.616768,0.230201307181498,0.12356310857421,0.353764415755709,87.1483779248048,3712218852.83509,3712218939.98347,19.8437762477399
0.2,2.616768,0.265884970189265,0.123602654691589,0.389487624880854,93.3136113576786,3712219648.49063,3712219741.80424,20.6008426506871
0.3,2.616768,0.279094121690091,0.123631379350832,0.402725501040924,95.1429484194071,3712220443.71643,3712220538.85938,20.6073070980216
0.4,2.616768,0.282445503480777,0.123650621703715,0.406096125184492,96.1792932145834,3712221238.52164,3712221334.70094,21.4359102000678
0.5,2.616768,0.284262808496708,0.123665342824459,0.407928151321167,96.9789745760584,3712222032.90399,3712222129.88297,21.4367187672588
0.6,2.616768,0.285266779417837,0.12367912765994,0.408945907077778,97.6498199702955,3712222827.04878,3712222924.6986,21.4373727184105
0.7,2.616768,0.286180568913176,0.123692623428239,0.409873192341414,98.2038832057547,3712223620.97654,3712223719.18042,21.4381598144398
0.8,2.616768,0.287097568746676,0.123707643663192,0.410805212409868,98.6605433928582,3712224414.66616,3712224513.32671,21.4395794840227
0.9,2.616768,0.287803092333741,0.123722455565433,0.411525547899173,99.0768684882323,3712225208.1368,3712225307.21367,21.4421657513669
1,2.616768,0.288451524675366,0.123736347843295,0.412187872518661,99.4484451565953,3712226001.41376,3712226100.8622,21.4477986016565
1.1,2.616768,0.289048456093654,0.123749320333842,0.412797776427496,99.7776501487363,3712226794.51351,3712226894.29116,21.4667719667669
1.2,2.616768,0.289578507744284,0.123761877458107,0.41334038520239,100.090674961368,3712227587.43411,3712227687.52479,21.723450248562
1.3,2.616768,0.290062001258065,0.123773320319299,0.413835321577363,100.416078852443,3712228380.16416,3712228480.58024,22.2868890021414
1.4,2.616768,0.290512336279708,0.123784150193015,0.414296486472722,100.72726603435,3712229172.7421,3712229273.46936,22.2871984928231
1.5,2.616768,0.290881630714573,0.123794732924492,0.414676363639065,101.041759754821,3712229965.17997,3712230066.22173,22.2874656083287
1.6,2.616768,0.291280620315843,0.123805522359226,0.415086142675069,101.343860404183,3712230757.48272,3712230858.82658,22.2877151878067
1.7,2.616768,0.291712960310179,0.12381602287169,0.415528983181869,101.615068386349,3712231549.65694,3712231651.27201,22.2879730031279
1.8,2.616768,0.292115158837593,0.123826274260659,0.415941433098252,101.861717255024,3712232341.70724,3712232443.56895,22.2882577418113
1.9,2.616768,0.29248227202634,0.123836512741887,0.416318784768226,102.096764703691,3712233133.63329,3712233235.73005,22.2886011192941
2,2.616768,0.29283112316062,0.123847303058196,0.416678426218816,102.340972096135,3712233925.42071,3712234027.76168,22.2891071899113
2.1,2.616768,0.293179803768356,0.12385762357359,0.417037427341946,102.579362522883,3712234717.08471,3712234819.66407,22.2896775825728
2.2,2.616768,0.293539835768683,0.123868147347468,0.417407983116151,102.803032627218,3712235508.63002,3712235611.43306,22.2903472915905
2.3,2.616768,0.293886237853286,0.123878307145667,0.417764544998952,103.009504144857,3712236300.06418,3712236403.07368,22.2911503041032
2.4,2.616768,0.294209163379568,0.123888014351354,0.418097177730922,103.199747774906,3712237091.39481,3712237194.59456,22.2921308910522
2.5,2.616768,0.29450997385552,0.123897554733973,0.418407528589493,103.377414033744,3712237882.6263,3712237986.00371,22.2933713384411
2.6,2.616768,0.29479277216725,0.123907321981406,0.418700094148657,103.5483649825,3712238673.75917,3712238777.30754,22.2950295139938
2.7,2.616768,0.29506431422996,0.123916859956219,0.418981174186179,103.71331103582,3712239464.79687,3712239568.51018,22.2973377089413
2.8,2.616768,0.295327735260155,0.123926062802419,0.419253798062573,103.871165050175,3712240255.74292,3712240359.61408,22.3007134672289
2.9,2.616768,0.295581567459354,0.123935127318361,0.419516694777715,104.023108100375,3712241046.60024,3712241150.62335,22.3060524355009
3,2.616768,0.295826503345428,0.123944243929503,0.419770747274931,104.171690273907,3712241837.36946,3712241941.54115,22.3155390741377
3.1,2.616768,0.296065670754319,0.123953304104229,0.420018974858548,104.318545609547,3712242628.05104,3712242732.36959,22.3355724213333
3.2,2.616768,0.296301520265561,0.123962361726622,0.420263881992183,104.466389331454,3712243418.64348,3712243523.10987,22.3917762685578
3.3,2.616768,0.29653574399935,0.123971122063296,0.420506866062646,104.61631742159,3712244209.14635,3712244313.76266,22.6041419800331
3.4,2.616768,0.296769611520818,0.123979539939843,0.42074915146066,104.769046475231,3712244999.55919,3712245104.32824,23.1512277560055
3.5,2.616768,0.297000459062006,0.123987756176134,0.42098821523814,104.923246798159,3712245789.88451,3712245894.80776,23.1513922916699
3.6,2.616768,0.297206409184767,0.123996015810801,0.421202424995569,105.084376523868,3712246580.12578,3712246685.21016,23.1515719552782
3.7,2.616768,0.297392652582457,0.124004127412906,0.421396779995363,105.257131273924,3712247370.28546,3712247475.54259,23.151729721729
3.8,2.616768,0.297604656589093,0.124012140436193,0.421616797025286,105.430431304384,3712248160.36538,3712248265.79581,23.1518688757282
3.9,2.616768,0.297839241364097,0.124020158252476,0.421859399616573,105.595189064889,3712248950.36652,3712249055.9617,23.1520004555379
4,2.616768,0.298072559987131,0.124028367653693,0.422100927640824,105.752702711576,3712249740.28794,3712249846.04064,23.1521333388829
4.1,2.616768,0.298298007169078,0.124036577763041,0.422334584932119,105.9057158166,3712250530.12975,3712250636.03546,23.1522725260815
4.2,2.616768,0.298518460456702,0.124044907255535,0.422563367712237,106.059634729193,3712251319.88829,3712251425.94793,23.1524313933991
4.3,2.616768,0.298737340220369,0.124053034992021,0.42279037521239,106.214237594562,3712252109.56443,3712252215.77866,23.1526115541628
4.4,2.616768,0.298958126162604,0.124061095387152,0.423019221549756,106.370884771803,3712252899.15613,3712253005.52702,23.1528330594503
4.5,2.616768,0.299180267453704,0.124069021499734,0.423249288953437,106.521665527983,3712253688.67088,3712253795.19255,23.1530427183461
4.6,2.616768,0.299403680203197,0.124077171015179,0.423480851218376,106.665230016692,3712254478.10948,3712254584.77471,23.1532553435811
4.7,2.616768,0.299620137519719,0.124084993909799,0.423705131429519,106.799581515719,3712255267.47656,3712255374.27614,23.1534719113345
4.8,2.616768,0.299825256059187,0.124092651111958,0.423917907171145,106.925936143678,3712256056.77503,3712256163.70097,23.1536966115712
4.9,2.616768,0.300019673002756,0.124100240739636,0.424119913742393,107.046428151193,3712256846.00664,3712256953.05307,23.1539339847939
5,2.616768,0.300205945862374,0.124107886813003,0.424313832675376,107.163384275896,3712257635.17198,3712257742.33537,23.1541892377106
5.1,2.616768,0.300387297500015,0.124115574048522,0.424502871548537,107.27800571699,3712258424.2716,3712258531.54961,23.1544667441979
5.2,2.616768,0.300565523517922,0.124123133077668,0.42468865659559,107.390112494972,3712259213.30685,3712259320.69696,23.1547701610726
5.3,2.616768,0.300741229907678,0.124130887636713,0.424872117544391,107.501545589893,3712260002.27673,3712260109.77827,23.1551102836465
5.4,2.616768,0.30091532838912,0.124138524213536,0.425053852602656,107.611162101635,3712260791.183,3712260898.79416,23.1554866901648
5.5,2.616768,0.301088532716486,0.12414632096245,0.425234853678936,107.719069783463,3712261580.02582,3712261687.74489,23.1559070039494
5.6,2.616768,0.301259315503074,0.124153821878439,0.425413137381513,107.824168735846,3712262368.80726,3712262476.63143,23.1563763592221
5.7,2.616768,0.301426479055438,0.124161197919634,0.425587676975072,107.926526749726,3712263157.52861,3712263265.45514,23.1569042087734
5.8,2.616768,0.301589743474278,0.124168503419549,0.425758246893827,108.026615898943,3712263946.19083,3712264054.21745,23.1575029379513
5.9,2.616768,0.301749794622935,0.124175765664989,0.425925560287924,108.124843446645,3712264734.79467,3712264842.91952,23.1581886054137
6,2.616768,0.301907409136582,0.124183055776416,0.426090464912998,108.221694997881,3712265523.34053,3712265631.56223,23.1589832349241
6.1,2.616768,0.302063509239533,0.12419050031289,0.426254009552423,108.317875296755,3712266311.82818,3712266420.14606,23.1599182366908
6.2,2.616768,0.302218753346466,0.124197886564009,0.426416639910475,108.413410108872,3712267100.25793,3712267208.67134,23.1610364926687
6.3,2.616768,0.302373319242925,0.124205296738346,0.426578615981271,108.508939378084,3712267888.62938,3712267997.13831,23.1624059314775
6.4,2.616768,0.302527752509978,0.124212733026517,0.426740485536495,108.604104751308,3712268676.94291,3712268785.54701,23.1641005786794
6.5,2.616768,0.302681897215442,0.124219978016726,0.426901875232168,108.697700202183,3712269465.19991,3712269573.89761,23.1662245097051
6.6,2.616768,0.302834010742073,0.124227089580422,0.427061100322495,108.789516867786,3712270253.40138,3712270362.19089,23.1689453898861
6.7,2.616768,0.302983395448476,0.12423414749486,0.427217542943336,108.880000593187,3712271041.54785,3712271150.42785,23.1725334321291
6.8,2.616768,0.303130623098758,0.124241167293956,0.427371790392714,108.96954987313,3712271829.63858,3712271938.60813,23.1774350895162
6.9,2.616768,0.303276499061359,0.1242482436029,0.427524742664258,109.058811354984,3712272617.67454,3712272726.73335,23.1844515872691
7,2.616768,0.303421840332726,0.124255363759571,0.427677204092297,109.148170264761,3712273405.65551,3712273514.80368,23.195076386285
7.1,2.616768,0.303566822657964,0.124262293019606,0.42782911567757,109.237064599386,3712274193.58227,3712274302.81933,23.2121996948598
7.2,2.616768,0.30371091569696,0.124269169865153,0.427980085562113,109.325819096517,3712274981.45481,3712275090.78062,23.2421571568059
7.3,2.616768,0.303854091395809,0.124275994163274,0.428130085559083,109.414962304514,3712275769.27296,3712275878.68792,23.2993885343451
7.4,2.616768,0.303997071927986,0.124282816128972,0.428279888056958,109.505097918575,3712276557.03619,3712276666.54129,23.4148573697082
7.5,2.616768,0.304140741481413,0.124289672820557,0.42843041430197,109.597011345645,3712277344.74346,3712277454.34047,23.6295275509257
7.6,2.616768,0.304285846240843,0.124296417645208,0.428582263886051,109.690710049849,3712278132.39427,3712278242.08498,24.0295719948798
7.7,2.616768,0.30443036270428,0.124302997175102,0.428733359879382,109.786232228406,3712278919.98886,3712279029.7751,24.0296843964498
7.8,2.616768,0.30455864825717,0.124309533238933,0.428868181496103,109.888029429225,3712279707.52865,3712279817.41668,24.0298135725599
7.9,2.616768,0.30467624727596,0.124316045557006,0.428992292832966,109.999509319162,3712280495.01407,3712280605.01358,24.0299321748492
8,2.616768,0.304807766464496,0.124322589682504,0.429130356147,110.115769139245,3712281282.44501,3712281392.56078,24.0300363592218
8.1,2.616768,0.304957149793056,0.124329282069429,0.429286431862485,110.231662724257,3712282069.82013,3712282180.0518,24.0301327710352
8.2,2.616768,0.305113560678046,0.124335933662113,0.429449494340159,110.34596475712,3712282857.13814,3712282967.4841,24.0302290585372
8.3,2.616768,0.305269684811615,0.124342440489359,0.429612125300974,110.456543822653,3712283644.40132,3712283754.85787,24.0303222028323
8.4,2.616768,0.305423908111998,0.12434893085161,0.429772838963608,110.563345710244,3712284431.61042,3712284542.17377,24.0304143197836
8.5,2.616768,0.305575409788653,0.124355592965406,0.429931002754059,110.668232403025,3712285218.76451,3712285329.43274,24.030509198723
8.6,2.616768,0.305724636552384,0.124362237535086,0.43008687408747,110.773664132757,3712286005.86193,3712286116.63559,24.0306133762624
8.7,2.616768,0.305873064115224,0.124368733726509,0.430241797841733,110.881137857075,3712286792.90153,3712286903.78267,24.0307373237807
8.8,2.616768,0.306022039902905,0.124375064192527,0.430397104095433,110.984921788581,3712287579.88892,3712287690.87384,24.0308474991658
8.9,2.616768,0.306171836155065,0.12438132977661,0.430553165931676,111.082074160026,3712288366.82676,3712288477.90884,24.0309479489341
9,2.616768,0.306317162622714,0.124387572080486,0.4307047347032,111.172977566234,3712289153.71628,3712289264.88926,24.0310446712325
9.1,2.616768,0.306454499305402,0.124393887698281,0.430848387003683,111.260424631918,3712289940.55754,3712290051.81797,24.0311416912955
9.2,2.616768,0.306586457047542,0.124400141016205,0.430986598063747,111.345552926847,3712290727.35137,3712290838.69692,24.0312401491822
9.3,2.616768,0.306715269078915,0.124406298301314,0.431121567380229,111.428601319718,3712291514.09868,3712291625.52729,24.0313407235989
9.4,2.616768,0.306841527650993,0.124412432791208,0.431253960442201,111.510132333526,3712292300.79986,3712292412.30999,24.0314444943691
9.5,2.616768,0.306965823824747,0.124418585090401,0.431384408915148,111.590940276279,3712293087.45479,3712293199.04573,24.0315528617598
9.6,2.616768,0.307089182922313,0.124424791053328,0.431513973975641,111.671855313091,3712293874.06298,3712293985.73483,24.0316674827216
9.7,2.616768,0.307212312238651,0.124430875088032,0.431643187326682,111.75163851296,3712294660.62578,3712294772.37741,24.0317858736893
9.8,2.616768,0.30733485673323,0.124436925197957,0.431771781931187,111.829918694257,3712295447.14378,3712295558.9737,24.0319085805016
9.9,2.616768,0.307455740830447,0.124442979548726,0.431898720379173,111.906987058016,3712296233.61731,3712296345.52429,24.0320363075122
10,2.616768,0.307575288530164,0.124449148304594,0.432024436834758,111.983625401281,3712297020.046,3712297132.02963,24.0321703336039
10.1,2.616768,0.307694661646519,0.124455494873649,0.432150156520168,112.060411962212,3712297806.42929,3712297918.4897,24.032311724313
10.2,2.616768,0.30781408133737,0.124461602456611,0.432275683793981,112.136028752328,3712298592.76856,3712298704.90458,24.0324594105756
10.3,2.616768,0.307932360316809,0.124467618726448,0.432399979043257,112.210234140038,3712299379.06449,3712299491.27472,24.0326140371193
10.4,2.616768,0.308048712478251,0.124473589964503,0.432522302442753,112.283280526729,3712300165.31754,3712300277.60082,24.0327763880803
10.5,2.616768,0.308163430362934,0.124479527974531,0.432642958337465,112.35538812299,3712300951.5281,3712301063.88349,24.0329472983693
10.6,2.616768,0.30827690461571,0.124485441793146,0.432762346408856,112.426700321337,3712301737.69648,3712301850.12318,24.0331277248669
10.7,2.616768,0.308389371612655,0.124491340435222,0.432880712047877,112.497346298825,3712302523.8229,3712302636.32025,24.0333188053832
10.8,2.616768,0.308501030194321,0.12449723642751,0.432998266621831,112.567487554538,3712303309.90752,3712303422.47501,24.0335219853718
10.9,2.616768,0.308612128301268,0.124503151001603,0.433115279302871,112.63741358313,3712304095.95022,3712304208.58763,24.0337394606363
11,2.616768,0.308723161228125,0.124509166222494,0.433232327450619,112.707870363843,3712304881.95026,3712304994.65813,24.0339754611701
11.1,2.616768,0.308834748496164,0.124515176828459,0.433349925324623,112.778381003226,3712305667.9079,3712305780.68628,24.0342293477566
11.2,2.616768,0.308946724094389,0.124521078356096,0.433467802450485,112.847982087394,3712306453.82403,3712306566.67201,24.0345008361642
11.3,2.616768,0.30905776647496,0.124526904620416,0.433584671095376,112.916397049517,3712307239.69926,3712307352.61566,24.0347913764571
11.4,2.616768,0.309167192212647,0.124532705269573,0.43369989748222,112.983866564088,3712308025.53396,3712308138.51783,24.0351034630245
11.5,2.616768,0.309275263234122,0.124538496228544,0.433813759462666,113.050625247969,3712308811.32838,3712308924.37901,24.0354399245376
11.6,2.616768,0.309382451920522,0.124544317812921,0.433926769733442,113.11692317087,3712309597.08258,3712309710.1995,24.0358044021494
11.7,2.616768,0.309489383682692,0.124550303677582,0.434039687360274,113.183333148488,3712310382.79601,3712310495.97934,24.0362024881013
11.8,2.616768,0.309596269927305,0.124556130341986,0.434152400269291,113.249109406256,3712311168.4695,3712311281.71861,24.0366360536337
11.9,2.616768,0.30970252581945,0.124561914799292,0.434264440618742,113.314160790431,3712311954.10338,3712312067.41755,24.0371102024628
12,2.616768,0.309807787572164,0.12456769496064,0.434375482532804,113.378695255389,3712312739.69781,3712312853.07651,24.0376314279994
12.1,2.616768,0.309912491282355,0.124573560394712,0.434486051677067,113.443208995814,3712313525.25245,3712313638.69566,24.0382096415158
12.2,2.616768,0.310017129035374,0.124579412455468,0.434596541490843,113.507556488299,3712314310.76748,3712314424.27504,24.0388529446719
12.3,2.616768,0.310121548000288,0.124585163727702,0.43470671172799,113.571250489599,3712315096.2435,3712315209.81475,24.0395694090277
12.4,2.616768,0.310225217579484,0.124590910893871,0.434816128473355,113.634381712708,3712315881.6807,3712315995.31508,24.0403726022789
12.5,2.616768,0.31032798989532,0.124596608132817,0.434924598028137,113.697028828668,3712316667.07933,3712316780.77636,24.0412788310121
12.6,2.616768,0.310430058017932,0.124602296859042,0.435032354876974,113.759341057832,3712317452.4395,3712317566.19884,24.0423094626163
12.7,2.616768,0.310531673438475,0.124607993949521,0.435139667387996,113.821499460589,3712318237.76119,3712318351.58269,24.0434931200735
12.8,2.616768,0.310633230449953,0.124613772927822,0.435247003377775,113.884093608039,3712319023.04381,3712319136.9279,24.0448777868405
12.9,2.616768,0.310735078736925,0.124619482653402,0.435354561390327,113.946533465555,3712319808.28786,3712319922.23439,24.0464959174109
13,2.616768,0.310836986158771,0.124625144939203,0.435462131097974,114.008428885266,3712320593.49373,3712320707.50216,24.0484003345056
13.1,2.616768,0.310938283120913,0.124630830780096,0.435569113901009,114.069994124722,3712321378.66142,3712321492.73141,24.0506726333602
13.2,2.616768,0.311039356993328,0.124636698685446,0.435676055678773,114.131938569355,3712322163.79023,3712322277.92216,24.0534375553278
13.3,2.616768,0.311140656817477,0.124642427092228,0.435783083909705,114.193687706683,3712322948.8807,3712323063.07439,24.056836691385
13.4,2.616768,0.311241754566434,0.124648097803059,0.435889852369493,114.255129494828,3712323733.93305,3712323848.18818,24.0610898544953
13.5,2.616768,0.311342436918442,0.124653824207955,0.435996261126397,114.316806137909,3712324518.94685,3712324633.26365,24.0665569108452
13.6,2.616768,0.311443085111539,0.12465948989816,0.4361025750097,114.378504339715,3712325303.92236,3712325418.30086,24.0737187974958
13.7,2.616768,0.311543679975517,0.124665082148397,0.436208762123914,114.439949373941,3712326088.85989,3712326203.29984,24.083322242869
13.8,2.616768,0.311643808127396,0.124670647760562,0.436314455887959,114.501280489262,3712326873.75949,3712326988.26077,24.0966049831722
13.9,2.616768,0.31174350958042,0.124676201329954,0.436419710910373,114.562730351532,3712327658.62108,3712327773.18381,24.1156201179516
14,2.616768,0.311843129328911,0.124681756947136,0.436524886276047,114.624517674678,3712328443.44447,3712328558.06899,24.1438531950128
14.1,2.616768,0.311943043875183,0.124687361899436,0.436630405774619,114.68694354832,3712329228.22923,3712329342.91618,24.1872707902071
14.2,2.616768,0.312043586157499,0.124692980578531,0.436736566736031,114.750187185719,3712330012.97496,3712330127.72514,24.2554748628317
14.3,2.616768,0.312145162537421,0.124698708351128,0.436843870888549,114.814804257275,3712330797.68068,3712330912.49549,24.3618157732557
14.4,2.616768,0.31224813538548,0.124704392116242,0.436952527501722,114.880596190883,3712331582.34611,3712331697.22671,24.5165679012372
14.5,2.616768,0.312352642406354,0.124710135517347,0.437062777923701,114.948311888749,3712332366.96993,3712332481.91825,24.9219584183609
14.6,2.616768,0.312458341376979,0.124715985998819,0.437174327375798,115.020280491487,3712333151.54934,3712333266.56962,24.9220414087174
14.7,2.616768,0.312558075025188,0.12472159479308,0.437279669818268,115.095799025815,3712333936.08728,3712334051.18307,24.9221473113385
14.8,2.616768,0.312647706591271,0.124727149368321,0.437374855959592,115.17782613836,3712334720.58444,3712334835.76226,24.9222500924782
14.9,2.616768,0.312741028379838,0.124732731808657,0.437473760188496,115.265402945237,3712335505.04044,3712335620.30584,24.922341203589
15,2.616768,0.312847292272344,0.124738295959289,0.437585588231633,115.353400388758,3712336289.45577,3712336404.80917,24.9224209540231
15.1,2.616768,0.31296169939108,0.124743858495328,0.437705557886408,115.438325079629,3712337073.83097,3712337189.2693,24.9224925229844
15.2,2.616768,0.313076839943088,0.124749315353105,0.437826155296193,115.518934545758,3712337858.16709,3712337973.68602,24.9225588835164
15.3,2.616768,0.313188708630844,0.1247547274018,0.437943436032644,115.595935779111,3712338642.46458,3712338758.06052,24.922622552349
15.4,2.616768,0.313296720815468,0.124760126235252,0.43805684705072,115.670566781269,3712339426.72362,3712339542.39419,24.9226854592811
15.5,2.616768,0.31340196356438,0.124765538832842,0.438167502397223,115.743995968193,3712340210.94403,3712340326.68803,24.9227494319185
15.6,2.616768,0.313506024689955,0.124771152441137,0.438277177131092,115.817896037953,3712340995.12448,3712341110.94238,24.9228173505235
15.7,2.616768,0.313610177780611,0.124776697323349,0.43838687510396,115.893222465636,3712341779.26402,3712341895.15724,24.9228936519083
15.8,2.616768,0.313714881150135,0.124782126957722,0.438497008107857,115.966635028752,3712342563.36582,3712342679.33245,24.9229608193224
15.9,2.616768,0.313820587629272,0.124787669127446,0.438608256756718,116.036952248339,3712343347.43066,3712343463.46762,24.9230214704044
16,2.616768,0.31392509803102,0.124793180502182,0.438718278533202,116.104153808606,3712344131.45902,3712344247.56317,24.9230795347718
16.1,2.616768,0.314026294961909,0.124798875732936,0.438825170694845,116.170217235987,3712344915.45003,3712345031.62025,24.9231378875936
16.2,2.616768,0.31412587064762,0.124804750196433,0.438930620844053,116.236713425647,3712345699.40265,3712345815.63936,24.9231980365843
16.3,2.616768,0.314225284695752,0.124810358946237,0.439035643641988,116.302257862033,3712346483.31841,3712346599.62067,24.9232583609014
16.4,2.616768,0.31432410894029,0.124815898825395,0.439140007765685,116.366543912553,3712347267.19786,3712347383.5644,24.9233191706916
16.5,2.616768,0.314421665558095,0.124821509541199,0.439243175099294,116.430207516491,3712348051.04078,3712348167.47099,24.9233810756754
16.6,2.616768,0.314518067680523,0.124826960773207,0.439345028453731,116.492849207493,3712348834.84807,3712348951.34092,24.9234436895702
16.7,2.616768,0.314613257214713,0.124832342976593,0.439445600191305,116.554468104294,3712349618.62017,3712349735.17464,24.9235071553262
16.8,2.616768,0.314707118458896,0.124837686240689,0.439544804699585,116.615238304272,3712350402.35741,3712350518.97265,24.9235716329726
16.9,2.616768,0.314799863378101,0.124842997909952,0.439642861288053,116.675297215361,3712351186.06006,3712351302.73536,24.9236372499769
17,2.616768,0.314891721053208,0.1248482831223,0.439740004175508,116.734730141862,3712351969.72836,3712352086.46309,24.9237041287791
17.1,2.616768,0.314982826408973,0.124853545902863,0.439836372311836,116.793600001006,3712352753.36254,3712352870.15614,24.9237723941611
17.2,2.616768,0.315073240177126,0.124858772954775,0.439932013131902,116.851917250011,3712353536.96283,3712353653.81474,24.9238421458396
17.3,2.616768,0.315163019473769,0.124863991622091,0.44002701109586,116.909773378104,3712354320.52939,3712354437.43916,24.9239135531144
17.4,2.616768,0.315252264832408,0.124869198459752,0.440121463292159,116.9672293276,3712355104.06234,3712355221.02957,24.9239867676588
17.5,2.616768,0.315341071617443,0.124874398040327,0.44021546965777,117.024346409079,3712355887.56179,3712356004.58614,24.9240619673549
17.6,2.616768,0.315429528840173,0.124879597359201,0.440309126199374,117.081205952068,3712356671.02779,3712356788.10899,24.9241393738305
17.7,2.616768,0.315517763753403,0.124884811958597,0.440402575712001,117.137953870091,3712357454.46025,3712357571.5982,24.924219320515
17.8,2.616768,0.315606060769982,0.124890099327408,0.44049616009739,117.195023649346,3712358237.8587,3712358355.05373,24.9243025975463
17.9,2.616768,0.315694648934792,0.124895332328498,0.44058998126329,117.2520197512,3712359021.22345,3712359138.47547,24.9243887704995
18,2.616768,0.315783464752166,0.12490058961963,0.440684054371795,117.309189209724,3712359804.55416,3712359921.86335,24.9244789444741
18.1,2.616768,0.315872248788512,0.124905771051672,0.440778019840183,117.365951932737,3712360587.85145,3712360705.2174,24.924571834088
18.2,2.616768,0.31596076619484,0.12491090791379,0.440871674108629,117.42196994754,3712361371.11577,3712361488.53774,24.9246672521367
18.3,2.616768,0.316048492181482,0.124916034292547,0.440964526474029,117.47734445438,3712362154.3473,3712362271.82465,24.9247655595883
18.4,2.616768,0.316135364591484,0.124921162992903,0.441056527584387,117.53227340046,3712362937.54616,3712363055.07843,24.9248670628051
18.5,2.616768,0.31622173577721,0.124926325923957,0.441148061701167,117.586975712069,3712363720.7123,3712363838.29927,24.924972178118
18.6,2.616768,0.31630809516063,0.124931608403223,0.441239703563853,117.641862836908,3712364503.84525,3712364621.48711,24.9250816599907
18.7,2.616768,0.31639456592354,0.124936772113817,0.441331338037357,117.696339943998,3712365286.94563,3712365404.64197,24.9251949490273
18.8,2.616768,0.316480669951836,0.12494188920354,0.441422559155376,117.750266568162,3712366070.01373,3712366187.76399,24.9253122976326
18.9,2.616768,0.316566088217688,0.124947008289276,0.441513096506963,117.803827986308,3712366853.04959,3712366970.85341,24.925434196295
19,2.616768,0.316651132965438,0.124952193198466,0.441603326163904,117.857439373226,3712367636.05292,3712367753.91036,24.925561594932
19.1,2.616768,0.316736086217609,0.124957302629745,0.441693388847355,117.910709711946,3712368419.02194,3712368536.93265,24.9256940051369
19.2,2.616768,0.316820687838533,0.12496234847358,0.441783036312112,117.963387761757,3712369201.95927,3712369319.92266,24.9258314935098
19.3,2.616768,0.316904539261234,0.12496737236499,0.441871911626224,118.015555292018,3712369984.86512,3712370102.88068,24.9259745311994
19.4,2.616768,0.316987656435957,0.124972379983009,0.441960036418965,118.067317984328,3712370767.73966,3712370885.80697,24.9261235597845
19.5,2.616768,0.31707020939673,0.124977367398357,0.442047576795087,118.118719709853,3712371550.58304,3712371668.70176,24.9262790268486
19.6,2.616768,0.317152302159515,0.124982347428668,0.442134649588183,118.169809472416,3712372333.39538,3712372451.56519,24.9264414556181
19.7,2.616768,0.31723400815249,0.12498732128951,0.442221329442,118.2206215393,3712373116.1768,3712373234.39742,24.9266114052195
19.8,2.616768,0.317315384309698,0.124992291610332,0.44230767592003,118.271185404235,3712373898.92738,3712374017.19857,24.9267894950509
19.9,2.616768,0.317396463566391,0.124997252617299,0.44239371618369,118.321517475113,3712374681.64722,3712374799.96874,24.9269764012833
20,2.616768,0.317477325461189,0.12500224284658,0.442479568307769,118.371698023494,3712375464.33631,3712375582.708,24.9271729657476
20.1,2.616768,0.317558007083995,0.125007209580686,0.442565216664682,118.421694584011,3712376246.99474,3712376365.41644,24.9273799902586
20.2,2.616768,0.317638504605147,0.125012182803344,0.442650687408491,118.471571985322,3712377029.62253,3712377148.0941,24.927598579444
20.3,2.616768,0.317718900460808,0.125017168668073,0.442736069128881,118.52142248276,3712377812.2196,3712377930.74102,24.9278301135053
20.4,2.616768,0.317799434650404,0.125022236646946,0.44282167129735,118.57153567126,3712378594.7856,3712378713.35713,24.9280769914831
20.5,2.616768,0.317880323340798,0.125027292313257,0.442907615654055,118.621942180849,3712379377.32036,3712379495.9423,24.9283411620303
20.6,2.616768,0.317961741780144,0.12503240967707,0.442994151457214,118.672476075532,3712380159.82384,3712380278.49632,24.928622399228
20.7,2.616768,0.318043488357764,0.125037459268659,0.443080947626423,118.722688226063,3712380942.2964,3712381061.01909,24.9289212756288
20.8,2.616768,0.31812479633847,0.125042419840297,0.443167216178767,118.772347421974,3712381724.73845,3712381843.5108,24.9292388437071
20.9,2.616768,0.31820533101031,0.125047372698108,0.443252703708418,118.821663045369,3712382507.15007,3712382625.97174,24.9295776052404
21,2.616768,0.318285375257149,0.125052354138164,0.443337729395313,118.870948297892,3712383289.53112,3712383408.40207,24.9299410751352
21.1,2.616768,0.318365326019294,0.125057335518258,0.443422661537552,118.920223136747,3712384071.88159,3712384190.80182,24.9303317899184
21.2,2.616768,0.318445185893939,0.125062241109948,0.443507427003887,118.969087598385,3712384854.20197,3712384973.17106,24.9307502029827
21.3,2.616768,0.318524607646421,0.125067126041369,0.44359173368779,119.017541109093,3712385636.4924,3712385755.50994,24.931199663846
21.4,2.616768,0.318603422961557,0.125072000133111,0.443675423094668,119.065696759372,3712386418.753,3712386537.8187,24.9316840005667
21.5,2.616768,0.318681796110644,0.125076868355002,0.443758664465645,119.113636653392,3712387200.98386,3712387320.0975,24.9322075978928
21.6,2.616768,0.318759886243749,0.125081736724472,0.443841622968221,119.161418164495,3712387983.18501,3712388102.34642,24.9327756122383
21.7,2.616768,0.318837804022416,0.125086616783578,0.443924420805995,119.209117699637,3712388765.35643,3712388884.56555,24.9333943543075
21.8,2.616768,0.318915761808056,0.125091564793761,0.444007326601817,119.257005044104,3712389547.49782,3712389666.75482,24.9340733400418
21.9,2.616768,0.318993949800757,0.125096500613112,0.444090450413869,119.30492592318,3712390329.60925,3712390448.91417,24.9348194687349
22,2.616768,0.319072158299846,0.12510135745269,0.444173515752536,119.352499180574,3712391111.69112,3712391231.04362,24.935638781289
22.1,2.616768,0.319149964068261,0.125106199899205,0.444256163967466,119.399768399628,3712391893.74355,3712392013.14331,24.9365428286934
22.2,2.616768,0.3192272909882,0.125111038171357,0.444338329159557,119.446853358476,3712392675.76657,3712392795.21343,24.937545422023
22.3,2.616768,0.319304343076323,0.125115881674224,0.444420224750548,119.493844119968,3712393457.76021,3712393577.25406,24.9386634332862
22.4,2.616768,0.319381316902557,0.125120753182333,0.444502070084889,119.540854707833,3712394239.72437,3712394359.26523,24.9399184038642
22.5,2.616768,0.319458583877444,0.125125765887075,0.444584349764519,119.588299537882,3712395021.65847,3712395141.24677,24.9413429141605
22.6,2.616768,0.319536310081046,0.125130698514688,0.444667008595734,119.635738127659,3712395803.56283,3712395923.19857,24.9429619658663
22.7,2.616768,0.319614029167329,0.12513554538212,0.444749574549449,119.682869750756,3712396585.43776,3712396705.12063,24.9448100650231
22.8,2.616768,0.319691291646783,0.125140377450747,0.44483166909753,119.729812123501,3712397367.28333,3712397487.01315,24.9469378960909
22.9,2.616768,0.319768165637259,0.125145197365134,0.444913363002392,119.776685916696,3712398149.09956,3712398268.87625,24.9494101516772
23,2.616768,0.319844876493445,0.125150016018865,0.44499489251231,119.823578884242,3712398930.88642,3712399050.71,24.9523120236938
23.1,2.616768,0.319921575132372,0.12515483970115,0.445076414833521,119.870568068501,3712399712.64384,3712399832.51441,24.9557577951551
23.2,2.616768,0.319998431906011,0.125159706351042,0.445158138257052,119.917812395709,3712400494.37158,3712400614.28939,24.9599076781805
23.3,2.616768,0.320075648662088,0.125164608053483,0.445240256715571,119.9654298329,3712401276.06939,3712401396.03482,24.9649865124309
23.4,2.616768,0.320153358432819,0.125169526024779,0.445322884457598,120.013573250948,3712402057.73692,3712402177.75049,24.9713327646524
23.5,2.616768,0.320231673269128,0.12517445442159,0.445406127690719,120.062323121532,3712402839.37388,3712402959.4362,24.9794285096926
23.6,2.616768,0.320310591175571,0.125179327329755,0.445489918505327,120.111390468864,3712403620.98036,3712403741.09175,24.989924035602
23.7,2.616768,0.320389916655884,0.125184203092634,0.445574119748518,120.161034755529,3712404402.55594,3712404522.71698,25.0040279109124
23.8,2.616768,0.320469716082266,0.125189113771819,0.445658829854085,120.212099758432,3712405184.09962,3712405304.31172,25.0242279964237
23.9,2.616768,0.320550600371215,0.125194010255229,0.445744610626444,120.264223854613,3712405965.61135,3712406085.87558,25.052745018308
24,2.616768,0.320633108047319,0.125198905719842,0.44583201376716,120.316660955146,3712406747.09131,3712406867.40797,25.0925182207829


==> DATA/summary_low_r0.dat <==
time,total_rainfall,overland_flow,groundwater_flow,total_flow,overland_volume,groundwater_volume,total_volume,saturation_front
0,0.022176,0,0.0221759999480636,0.0221759999480636,0,3692065156.66213,3692065156.66213,0
0.1,2.616768,0.000590539970955772,0.0235734033073196,0.0241639432782753,0.179276497017469,3692066089.82027,3692066089.99955,0.254587497060547
0.2,2.616768,0.00172620650014715,0.0239727877644918,0.0256989942646389,0.211339639483299,3692067022.573,3692067022.78434,0.254966558125873
0.3,2.616768,0.00203993417065014,0.0243332488512951,0.0263731830219452,0.230278210822604,3692067955.09615,3692067955.32642,0.255381327661785
0.4,2.616768,0.00226718525648661,0.0246424726295158,0.0269096578860025,0.244110430706428,3692068887.43122,3692068887.67533,0.255848186350912
0.5,2.616768,0.00245146779864233,0.0249195550327257,0.027371022831368,0.255180829175202,3692069819.60296,3692069819.85814,0.256402575197925
0.6,2.616768,0.00262191175202223,0.0251835986672318,0.027805510419254,0.265423794130356,3692070751.61912,3692070751.88455,0.257207248445495
0.7,2.616768,0.00277804000504904,0.0254386289725219,0.0282166689775709,0.274516118318274,3692071683.48841,3692071683.76293,0.258336938844855
0.8,2.616768,0.00291277181852339,0.0256664241889405,0.0285791960074639,0.282125560716906,3692072615.22858,3692072615.51071,0.259910959914465
0.9,2.616768,0.00302917937981927,0.025869888831699,0.0288990682115182,0.288616367492296,3692073546.85481,3692073547.14343,0.262190771722966
1,2.616768,0.00313728583825258,0.026065044366792,0.0292023302050446,0.294647280842298,3692074478.37232,3692074478.66697,0.265943998262867
1.1,2.616768,0.00323818367855277,0.0262428268381563,0.0294810105167091,0.300194216950047,3692075409.79,3692075410.09019,0.272831812220939
1.2,2.616768,0.00333462084907047,0.0264058767176443,0.0297404975667148,0.305460015212702,3692076341.11453,3692076341.41999,0.287891669961862
1.3,2.616768,0.00343173084521214,0.0265572631895864,0.0299889940347986,0.310747457706213,3692077272.34959,3692077272.66034,0.331402963663256
1.4,2.616768,0.00353718472276876,0.026701029264987,0.0302382139877557,0.316484950462694,3692078203.49448,3692078203.81097,0.494591944736585
1.5,2.616768,0.00361297026841759,0.0268283274171698,0.0304412976855874,0.338054720926124,3692079134.55043,3692079134.88848,0.766121766824501
1.6,2.616768,0.00370253519348534,0.026943458753646,0.0306459939471314,0.368578042297912,3692080065.52373,3692080065.89231,0.76621357314983
1.7,2.616768,0.00382609266744093,0.0270556280196527,0.0308817206870937,0.392590412118807,3692080996.41868,3692080996.81127,0.766285573549907
1.8,2.616768,0.0039411525887021,0.0271635133077568,0.0311046658964589,0.410921352276773,3692081927.23905,3692081927.64997,0.766343036512847
1.9,2.616768,0.0040433467693883,0.0272673034094072,0.0313106501787955,0.426312119262178,3692082857.98821,3692082858.41452,0.766394068855465
2,2.616768,0.00413882892940545,0.027370423989088,0.0315092529184935,0.440166680507019,3692083788.66741,3692083789.10757,0.766442617720087
2.1,2.616768,0.0042301687011271,0.0274716922588903,0.0317018609600174,0.452886213808881,3692084719.2784,3692084719.73129,0.76648981754082
2.2,2.616768,0.00431679324310239,0.0275679449961354,0.0318847382392377,0.464465454765531,3692085649.8247,3692085650.28916,0.766535490119712
2.3,2.616768,0.00439914059503181,0.0276612472200169,0.0320603878150487,0.475188090922785,3692086580.30862,3692086580.78381,0.766580345459917
2.4,2.616768,0.00447806134179457,0.0277522266514657,0.0322302879932602,0.485218524423203,3692087510.73207,3692087511.21728,0.766624811665981
2.5,2.616768,0.00455406166711283,0.0278411867272565,0.0323952483943693,0.494669100747558,3692088441.09671,3692088441.59138,0.766669197285762
2.6,2.616768,0.00462753578156683,0.0279284108562717,0.0325559466378385,0.503628739279748,3692089371.4039,3692089371.90753,0.766713769018937
2.7,2.616768,0.00469885697033965,0.0280142643805403,0.0327131213508799,0.512174712288981,3692090301.65492,3692090302.16709,0.766758791775029
2.8,2.616768,0.00476889114193068,0.0281007616075735,0.0328696527495042,0.520453375919487,3692091231.84986,3692091232.37031,0.766804884704455
2.9,2.616768,0.00483817270297996,0.0281873892899968,0.0330255619929767,0.528521808253799,3692092161.98887,3692092162.5174,0.766852447340539
3,2.616768,0.00490574397068321,0.0282709635167035,0.0331767074873867,0.536232373457693,3692093092.07384,3692093092.61007,0.766900902969084
3.1,2.616768,0.00497131805874032,0.0283521798400907,0.033323497898831,0.543620640764033,3692094022.10628,3692094022.6499,0.766950333716475
3.2,2.616768,0.00503527488682583,0.0284318634103647,0.0334671382971905,0.550750099553994,3692094952.08727,3692094952.63802,0.767001052481633
3.3,2.616768,0.00509795703501287,0.0285103110384595,0.0336082680734724,0.557664731070844,3692095882.01767,3692095882.57533,0.767053390617272
3.4,2.616768,0.00515970712935586,0.0285877979193406,0.0337475050486965,0.564413403776513,3692096811.89811,3692096812.46252,0.767107820380081
3.5,2.616768,0.00522108979578476,0.0286647044338096,0.0338857942295944,0.571074960284733,3692097741.72885,3692097742.29993,0.767165226165193
3.6,2.616768,0.00528454181691456,0.028743094040045,0.0340276358569596,0.578002303805107,3692098671.50827,3692098672.08627,0.767229446195371
3.7,2.616768,0.00534670451236288,0.0288187369380095,0.0341654414503724,0.584535959437432,3692099601.23847,3692099601.823,0.76729543472256
3.8,2.616768,0.00540661092624668,0.0288925663378266,0.0342991772640733,0.590804960441375,3692100530.92078,3692100531.51159,0.76736389108492
3.9,2.616768,0.0054663622494156,0.0289663432380932,0.0344327054875088,0.597085953245738,3692101460.55502,3692101461.1521,0.76743863977703
4,2.616768,0.00553142734818852,0.0290440297395807,0.0345754570877692,0.604101831116822,3692102390.13713,3692102390.74123,0.767533629628678
4.1,2.616768,0.00559168168744693,0.029118883560704,0.0347105652481509,0.60997711095041,3692103319.67174,3692103320.28171,0.767615303692736
4.2,2.616768,0.00564524829067288,0.0291888874207602,0.0348341357114331,0.615259829017447,3692104249.16246,3692104249.77772,0.767691719912252
4.3,2.616768,0.00569576339445835,0.029257096862892,0.0349528602573503,0.620278167245402,3692105178.6107,3692105179.23098,0.767767775792373
4.4,2.616768,0.00574466694980822,0.0293240937858238,0.035068760735632,0.625122754696605,3692106108.01739,3692106108.64251,0.767845390533735
4.5,2.616768,0.00579241231914401,0.0293900150091003,0.0351824273282443,0.62982969248813,3692107037.3833,3692107038.01313,0.767925442970766
4.6,2.616768,0.00583928507556308,0.029455207351743,0.035294492427306,0.634428512290697,3692107966.70897,3692107967.3434,0.768008578642178
4.7,2.616768,0.0058855197161307,0.0295198807005182,0.0354054004166489,0.638943216383439,3692108895.9948,3692108896.63374,0.76809541712648
4.8,2.616768,0.00593159059017803,0.0295846970283017,0.0355162876184797,0.643429859978397,3692109825.24074,3692109825.88417,0.768187217887463
4.9,2.616768,0.00597762431469629,0.0296495065404536,0.0356271308551499,0.647887639007536,3692110754.44681,3692110755.0947,0.768284633151675
5,2.616768,0.00602239947782788,0.0297120083796547,0.0357344078574826,0.652162757176285,3692111683.61443,3692111684.2666,0.768385353862905
5.1,2.616768,0.00606601567920789,0.0297735263727557,0.0358395420519636,0.656320611437053,3692112612.74433,3692112613.40065,0.768490010275907
5.2,2.616768,0.00610881018355895,0.0298343755906725,0.0359431857742315,0.660384145590825,3692113541.83701,3692113542.4974,0.768599228091627
5.3,2.616768,0.00615096532457302,0.0298948042049281,0.0360457695295011,0.664370708129411,3692114470.89284,3692114471.55721,0.768713694897947
5.4,2.616768,0.00619288221418024,0.0299558592884397,0.0361487415026199,0.668324905229014,3692115399.91162,3692115400.57995,0.768834801857969
5.5,2.616768,0.00623488396862878,0.0300178045661717,0.0362526885348005,0.672273427712099,3692116328.893,3692116329.56527,0.768964046014248
5.6,2.616768,0.0062761531100948,0.0300775972362893,0.0363537503463841,0.676112960405021,3692117257.8381,3692117258.51421,0.769100016486621
5.7,2.616768,0.00631662912176394,0.0301362525916927,0.0364528817134566,0.679869184204932,3692118186.74759,3692118187.42746,0.769243274122613
5.8,2.616768,0.00635655492611534,0.0301943549586335,0.0365509098847489,0.683563792361781,3692119115.62186,3692119116.30543,0.769394876333511
5.9,2.616768,0.0063961052332862,0.0302521100806224,0.0366482153139086,0.687212158148299,3692120044.46115,3692120045.14836,0.769556112179251
6,2.616768,0.00643585954946198,0.0303106259838116,0.0367464855332736,0.690879582049632,3692120973.26504,3692120973.95592,0.769730413846573
6.1,2.616768,0.00647504005162037,0.0303676275315679,0.0368426675831882,0.694454743747286,3692121902.03439,3692121902.72885,0.769915631516014
6.2,2.616768,0.00651334027391063,0.0304233484876421,0.0369366887615527,0.697936618972477,3692122830.76999,3692122831.46792,0.770111693835154
6.3,2.616768,0.00655096702620473,0.0304783663564296,0.0370293333826343,0.701350387525707,3692123759.4723,3692123760.17365,0.770320122819845
6.4,2.616768,0.00658804885690076,0.03053279161872,0.0371208404756208,0.704704405932716,3692124688.14156,3692124688.84626,0.770542463277243
6.5,2.616768,0.00662465574305405,0.0305867148838402,0.0372113706268942,0.70800532603613,3692125616.77827,3692125617.48627,0.770780433242943
6.6,2.616768,0.00666085467118962,0.0306402462680772,0.0373011009392668,0.711259794864787,3692126545.38273,3692126546.09399,0.771036030179865
6.7,2.616768,0.00669679233011459,0.0306937857559125,0.0373905780860271,0.714483190808551,3692127473.95501,3692127474.66949,0.77131211306473
6.8,2.616768,0.00673264063029435,0.030747680076032,0.0374803207063263,0.717691059386652,3692128402.49499,3692128403.21268,0.771612344345049
6.9,2.616768,0.00676808988236112,0.0308004729131207,0.0375685627954818,0.720845648127323,3692129331.00326,3692129331.72411,0.771937632644452
7,2.616768,0.00680316123942129,0.0308527429742494,0.0376559042136707,0.723960707521172,3692130259.48013,3692130260.20409,0.772291399657254
7.1,2.616768,0.00683797293641874,0.0309047474941913,0.03774272043061,0.727045871224107,3692131187.92577,3692131188.65282,0.772678090569187
7.2,2.616768,0.00687265843536441,0.0309567574939194,0.0378294159292838,0.730113792895594,3692132116.34023,3692132117.07034,0.773103610476487
7.3,2.616768,0.00690745974681936,0.0310093130565731,0.0379167728033925,0.733188181338107,3692133044.72322,3692133045.45641,0.773576725890382
7.4,2.616768,0.00694202496767539,0.031060919723071,0.0380029446907464,0.736224490155792,3692133973.07523,3692133973.81146,0.774100832673802
7.5,2.616768,0.00697664243435011,0.0311127967579695,0.0380894391923196,0.739267830802874,3692134901.3961,3692134902.13537,0.774689267215155
7.6,2.616768,0.00701105796989147,0.0311639490466675,0.0381750070165589,0.742277350121896,3692135829.68619,3692135830.42847,0.77534807809365
7.7,2.616768,0.0070449208683703,0.031213870837293,0.0382587917056633,0.745226538158306,3692136757.94619,3692136758.69142,0.776082797098573
7.8,2.616768,0.00707838331373566,0.0312632987517879,0.0383416820655235,0.748139880977419,3692137686.17638,3692137686.92452,0.776908724881844
7.9,2.616768,0.007111625797623,0.0313125497412361,0.0384241755388591,0.751030532707034,3692138614.37689,3692138615.12793,0.777845534434989
8,2.616768,0.00714489428167431,0.0313622756763705,0.0385071699580448,0.753921905144381,3692139542.54753,3692139543.30146,0.778921751903173
8.1,2.616768,0.00717787037958965,0.0314108424170717,0.0385887127966614,0.75677458016753,3692140470.68885,3692140471.44563,0.780157550430769
8.2,2.616768,0.00721058767625002,0.0314588984343435,0.0386694861105936,0.759603564612945,3692141398.80112,3692141399.56072,0.781589147659653
8.3,2.616768,0.00724312300410409,0.031506520481345,0.0387496434854491,0.762413461139602,3692142326.88454,3692142327.64696,0.78326300909208
8.4,2.616768,0.00727551734553348,0.0315537403720138,0.0388292577175473,0.765208115482324,3692143254.93932,3692143255.70453,0.785239842792974
8.5,2.616768,0.00730786216770938,0.0316008181647069,0.0389086803324163,0.767996887333993,3692144182.96552,3692144183.73351,0.787603650933664
8.6,2.616768,0.00734020060146516,0.0316476725761631,0.0389878731776282,0.770782701018533,3692145110.96321,3692145111.73399,0.790465718572941
8.7,2.616768,0.00737253836802978,0.0316941620961321,0.0390667004641619,0.773566363141072,3692146038.93252,3692146039.70609,0.793976007947041
8.8,2.616768,0.00740492880298722,0.0317403815158231,0.0391453103188103,0.776354262163068,3692146966.87353,3692146967.64988,0.798347676324332
8.9,2.616768,0.00743753216260554,0.0317867108210948,0.0392242429837003,0.779162645638877,3692147894.7861,3692147895.56526,0.803900602691693
9,2.616768,0.00747051477119142,0.0318333661469116,0.039303880918103,0.782005959884145,3692148822.66997,3692148823.45197,0.811110054460749
9.1,2.616768,0.00750368114892912,0.0318792341447051,0.0393829152936342,0.784861222812452,3692149750.52537,3692149751.31023,0.820591916836933
9.2,2.616768,0.00753721000497908,0.0319250898890285,0.0394622998940075,0.787754924032242,3692150678.35216,3692150679.13991,0.833361380254569
9.3,2.616768,0.00757150734789667,0.0319716502082607,0.0395431575561573,0.790724614326678,3692151606.14976,3692151606.94048,0.85106425464861
9.4,2.616768,0.00760652532213746,0.0320179684783759,0.0396244938005133,0.793756899787951,3692152533.91802,3692152534.71178,0.87591860045975
9.5,2.616768,0.00764175452913356,0.0320631327782449,0.0397048873073784,0.796800532143379,3692153461.65733,3692153462.45413,0.910309184116723
9.6,2.616768,0.00767741477039326,0.0321084271954925,0.0397858419658858,0.79989286576415,3692154389.36744,3692154390.16733,0.957266351559636
9.7,2.616768,0.00771328207643067,0.032152561120459,0.0398658431968896,0.802998950231512,3692155317.04874,3692155317.85174,1.01753261609078
9.8,2.616768,0.00774910128725666,0.0321959685036061,0.0399450697908627,0.80609342077787,3692156244.70153,3692156245.50762,1.10097442016698
9.9,2.616768,0.00777729245774442,0.0322384575347154,0.0400157499924598,0.812257671751183,3692157172.3258,3692157173.13806,1.2863325155915
10,2.616768,0.0078009798387526,0.0322794036281735,0.0400803834669261,0.824192980316411,3692158099.92104,3692158100.74523,1.28637490606228
10.1,2.616768,0.00783519637672062,0.0323200604944586,0.0401552568711793,0.837601959297388,3692159027.48784,3692159028.32545,1.28641959824115
10.2,2.616768,0.00787748030503248,0.032360383630144,0.0402378639351765,0.849384271994921,3692159955.02654,3692159955.87592,1.28645671405653
10.3,2.616768,0.00791990550453396,0.0324004027298835,0.0403203082344175,0.859348602967657,3692160882.53737,3692160883.39672,1.28648715075121
10.4,2.616768,0.00796022873154584,0.0324401500995456,0.0404003788310914,0.868139608508244,3692161810.02055,3692161810.88869,1.28651366327215
10.5,2.616768,0.00799897158130141,0.0324796284041009,0.0404785999854023,0.876228019950247,3692162737.47628,3692162738.35251,1.28653797189337
10.6,2.616768,0.0080368131329971,0.0325188895870762,0.0405557027200733,0.883860370740877,3692163664.9047,3692163665.78856,1.2865609440431
10.7,2.616768,0.00807413559865835,0.0325579681576202,0.0406321037562785,0.891165668454022,3692164592.30595,3692164593.19711,1.28658303855916
10.8,2.616768,0.00811114757591534,0.0325969102601172,0.0407080578360325,0.898223486966259,3692165519.6801,3692165520.57832,1.2866045442605
10.9,2.616768,0.0081480007935718,0.0326357768431213,0.0407837776366931,0.905093683294439,3692166447.02717,3692166447.93227,1.2866256815778
11,2.616768,0.00818485616089799,0.0326746576258632,0.0408595137867612,0.911832272038396,3692167374.34712,3692167375.25895,1.28664665796674
11.1,2.616768,0.00822195403429392,0.0327137184477249,0.0409356724820189,0.918509004493302,3692168301.63971,3692168302.55822,1.28666773052967
11.2,2.616768,0.00825982151575044,0.0327534278618622,0.0410132493776126,0.925259803845194,3692169228.9043,3692169229.82956,1.28668938831257
11.3,2.616768,0.00830002267868631,0.0327949461164457,0.041094968795132,0.932485471772594,3692170156.13899,3692170157.07148,1.2867130898614
11.4,2.616768,0.00833981658842988,0.032834191957805,0.0411740085462349,0.939093997342837,3692171083.34585,3692171084.28494,1.28673522397909
11.5,2.616768,0.00837696981886266,0.0328720640324859,0.0412490338513485,0.945160596306323,3692172010.52624,3692172011.4714,1.286755876333
11.6,2.616768,0.00841254841988373,0.0329099137769016,0.0413224621967853,0.950967001450636,3692172937.68045,3692172938.63142,1.28677587822714
11.7,2.616768,0.00844728830247064,0.0329474357022656,0.0413947240047363,0.956580034175289,3692173864.80885,3692173865.76543,1.28679549084122
11.8,2.616768,0.00848118709410168,0.0329839980309995,0.0414651851251012,0.961990728716273,3692174791.91208,3692174792.87407,1.28681473192771
11.9,2.616768,0.00851450318688771,0.0330203434805032,0.041534846667391,0.967277513541489,3692175718.99036,3692175719.95764,1.28683384919979
12,2.616768,0.00854750537142461,0.0330565209509254,0.04160402632235,0.972473971024982,3692176646.04382,3692176647.0163,1.28685297529028
12.1,2.616768,0.00858035402481342,0.033092622414964,0.0416729764397775,0.977608813563535,3692177573.07253,3692177574.05014,1.28687222953002
12.2,2.616768,0.00861325409594982,0.03312881625094,0.0417420703468898,0.982722031975356,3692178500.07637,3692178501.0591,1.28689177712455
12.3,2.616768,0.00864661158029756,0.0331654814107857,0.0418120929910832,0.987894279472727,3692179427.05496,3692179428.04285,1.28691194768404
12.4,2.616768,0.0086795525407251,0.0332010218228986,0.0418805743636237,0.992876787529127,3692180354.00907,3692180355.00195,1.2869319109719
12.5,2.616768,0.00871182078270965,0.0332361831620525,0.0419480039447621,0.997746484416041,3692181280.93903,3692181281.93678,1.28695186411064
12.6,2.616768,0.00874372279184388,0.0332711358999842,0.0420148586918281,1.00253688239931,3692182207.84501,3692182208.84754,1.28697192725714
12.7,2.616768,0.00877537149911777,0.033305875355624,0.0420812468547418,1.00726121486781,3692183134.72714,3692183135.7344,1.28699217298164
12.8,2.616768,0.00880684637418268,0.033340476314277,0.0421473226884596,1.01193476022368,3692184061.58554,3692184062.59747,1.28701268754715
12.9,2.616768,0.00883822870420964,0.033374981027767,0.0422132097319766,1.01657198958375,3692184988.42025,3692184989.43683,1.28703356786344
13,2.616768,0.00886961317409086,0.0334094552560002,0.0422790684300911,1.02119058305669,3692185915.23128,3692185916.25247,1.28705494112661
13.1,2.616768,0.00890115839805754,0.0334440817783416,0.0423452401763991,1.02582020573271,3692186842.01847,3692186843.04429,1.28707701024352
13.2,2.616768,0.00893313869671634,0.0334791907300157,0.0424123294267321,1.0305098602104,3692187768.78145,3692187769.81196,1.28710011373132
13.3,2.616768,0.00896542844790083,0.033513647018598,0.0424790754664989,1.03522522222227,3692188695.52038,3692188696.5556,1.28712438943297
13.4,2.616768,0.00899822600700393,0.0335478663025837,0.0425460923095877,1.04003918603655,3692189622.23508,3692189623.27512,1.28715049476117
13.5,2.616768,0.00903171516903014,0.0335819280749979,0.0426136432440281,1.0449505616719,3692190548.92537,3692190549.97032,1.28717866855822
13.6,2.616768,0.00906305450904685,0.0336152373737358,0.0426782918827827,1.04913575364031,3692191475.5931,3692191476.64224,1.28720155655024
13.7,2.616768,0.00909210169515733,0.0336485045736508,0.0427406062688081,1.05314112857181,3692192402.23859,3692192403.29173,1.28722307494369
13.8,2.616768,0.00912076486631002,0.0336819464802167,0.0428027113465267,1.05712164687139,3692193328.86174,3692193329.91886,1.2872446091058
13.9,2.616768,0.00914979967434107,0.0337159579989395,0.0428657576732806,1.06116459765113,3692194255.46214,3692194256.5233,1.28726683635337
14,2.616768,0.0091785895386801,0.0337490319326345,0.0429276214713146,1.06510386876087,3692195182.04036,3692195183.10547,1.28728911940297
14.1,2.616768,0.00920699544050745,0.033781898132919,0.0429888935734265,1.06899123216877,3692196108.59658,3692196109.66557,1.28731161065124
14.2,2.616768,0.00923525293938015,0.0338147520807515,0.0430500050201317,1.07284806547079,3692197035.13083,3692197036.20368,1.28733440597219
14.3,2.616768,0.00926358094155577,0.0338479682343423,0.0431115491758981,1.07670677968989,3692197961.64292,3692197962.71963,1.28735767215958
14.4,2.616768,0.00929180229895203,0.0338808453660983,0.0431726476650503,1.08052082782831,3692198888.13307,3692198889.21359,1.28738123543988
14.5,2.616768,0.00931970890561376,0.0339132335376283,0.043232942443242,1.08427307959872,3692199814.60156,3692199815.68583,1.28740499648989
14.6,2.616768,0.00934737010061494,0.0339454713883003,0.0432928414889152,1.08798423812598,3692200741.04853,3692200742.13652,1.28742903022073
14.7,2.616768,0.00937487159949019,0.0339776314066751,0.0433525030061653,1.09166146951677,3692201667.47407,3692201668.56573,1.28745337988594
14.8,2.616768,0.00940227139425784,0.0340098120134989,0.0434120834077567,1.09531303189132,3692202593.87818,3692202594.97349,1.28747809937714
14.9,2.616768,0.00942974812569009,0.0340424582780409,0.043472206403731,1.0989679941124,3692203520.26063,3692203521.3596,1.28750335204378
15,2.616768,0.0094571408235633,0.0340747757561235,0.0435319165796868,1.10258667636452,3692204446.62163,3692204447.72422,1.28752898766277
15.1,2.616768,0.00948427457686374,0.034106610854029,0.0435908854308928,1.10615591875575,3692205372.96146,3692205374.06761,1.28755492673534
15.2,2.616768,0.00951120521748832,0.0341382846081408,0.0436494898256291,1.10969124055859,3692206299.27986,3692206300.38955,1.28758123242663
15.3,2.616768,0.0095379789120191,0.0341697954497302,0.0437077743617493,1.11319462389432,3692207225.57731,3692207226.69051,1.28760792708248
15.4,2.616768,0.00956461792010558,0.034201196337749,0.0437658142578546,1.11666975360026,3692208151.8539,3692208152.97057,1.28763504220094
15.5,2.616768,0.0095911417432998,0.0342325055826312,0.043823647325931,1.12011912587604,3692209078.10969,3692209079.22981,1.28766260663971
15.6,2.616768,0.00961756289488764,0.0342637235069755,0.0438812864018632,1.1235445549097,3692210004.34476,3692210005.4683,1.28769064756773
15.7,2.616768,0.00964400108830905,0.0342952559422054,0.0439392570305144,1.1269659426556,3692210930.55896,3692210931.68593,1.28771929459082
15.8,2.616768,0.00967043060462184,0.0343267195864384,0.0439971501910603,1.13037196618211,3692211856.75233,3692211857.88271,1.28774853177536
15.9,2.616768,0.00969686543222413,0.0343582139291664,0.0440550793613905,1.13377075595946,3692212782.92486,3692212784.05863,1.2877784334251
16,2.616768,0.00972348393634707,0.0343900400530812,0.0441135239894283,1.13719128720172,3692213709.07633,3692213710.21352,1.28780923643077
16.1,2.616768,0.00975012999883946,0.0344217668922303,0.0441718968910697,1.14059252419531,3692214635.2068,3692214636.34739,1.28784072957684
16.2,2.616768,0.00977646997864099,0.0344529613154817,0.0442294312941226,1.14393312466578,3692215561.31662,3692215562.46055,1.28787259726251
16.3,2.616768,0.00980259186434664,0.0344841166077049,0.0442867084720516,1.14724627616349,3692216487.40584,3692216488.55309,1.28790500352627
16.4,2.616768,0.00982875197286756,0.0345156998717169,0.0443444518445845,1.15056143957767,3692217413.47428,3692217414.62484,1.28793818000808
16.5,2.616768,0.00985481822565696,0.0345469726149219,0.0444017908405789,1.15384572727336,3692218339.52211,3692218340.67595,1.28797197838706
16.6,2.616768,0.00988064888589088,0.0345778078247957,0.0444584567106866,1.15708967275918,3692219265.54957,3692219266.70666,1.28800632322728
16.7,2.616768,0.00990629463358771,0.0346084776264743,0.044514772260062,1.16030551970479,3692220191.5568,3692220192.7171,1.28804128825148
16.8,2.616768,0.00993181238694771,0.0346390496125519,0.0445708619994996,1.16349792234618,3692221117.54385,3692221118.70735,1.28807692996435
16.9,2.616768,0.00995722921623773,0.0346695537680327,0.0446267829842704,1.16666993668349,3692222043.51079,3692222044.67746,1.28811330039824
17,2.616768,0.0099825732491964,0.0347000342932533,0.0446826075424497,1.16982543435091,3692222969.45765,3692222970.62748,1.28815046160784
17.1,2.616768,0.0100078938938499,0.0347305813570106,0.0447384752508606,1.17297146225781,3692223895.38441,3692223896.55738,1.28818850905826
17.2,2.616768,0.0100333724198343,0.0347615894935886,0.0447949619134229,1.17613566320881,3692224821.29081,3692224822.46695,1.28822773189927
17.3,2.616768,0.0100587184805822,0.0347920699558992,0.0448507884364813,1.1792592346504,3692225747.17716,3692225748.35642,1.28826772730531
17.4,2.616768,0.0100838523748552,0.0348223200219291,0.0449061723967843,1.18235303596532,3692226673.0436,3692226674.22595,1.28830852218748
17.5,2.616768,0.0101089098886781,0.0348526556593679,0.0449615655480461,1.18543448375877,3692227598.89011,3692227600.07555,1.28835027894733
17.6,2.616768,0.0101340730779757,0.0348834688433058,0.0450175419212815,1.18852607421607,3692228524.71646,3692228525.90499,1.28839326466764
17.7,2.616768,0.0101591094121156,0.0349137546992611,0.0450728641113767,1.19158273641446,3692229450.52293,3692229451.71451,1.28843717554216
17.8,2.616768,0.0101839754750826,0.0349438405554976,0.0451278160305802,1.1946154463067,3692230376.30964,3692230377.50425,1.28848207271779
17.9,2.616768,0.0102088125590613,0.0349741120394528,0.045182924598514,1.19764194735492,3692231302.07651,3692231303.27416,1.28852815304392
18,2.616768,0.0102336586578208,0.0350044855753848,0.0452381442332056,1.20066171649387,3692232227.82352,3692232229.02418,1.28857549684146
18.1,2.616768,0.010258448826934,0.0350347127439934,0.0452931615709273,1.20366538356416,3692233153.55073,3692233154.7544,1.28862407816841
18.2,2.616768,0.0102831952418002,0.0350649317266521,0.0453481269684523,1.20665869101001,3692234079.25817,3692234080.46483,1.28867399182413
18.3,2.616768,0.0103080377631841,0.035095535405737,0.0454035731689211,1.20966136933041,3692235004.94563,3692235006.15529,1.28872551929509
18.4,2.616768,0.0103329993924573,0.0351263521488023,0.0454593515412596,1.21266993230239,3692235930.61301,3692235931.82568,1.2887787622764
18.5,2.616768,0.0103580311481474,0.0351572194386175,0.0455152505867649,1.21567873661144,3692236856.26027,3692236857.47595,1.2888337655317
18.6,2.616768,0.0103832860839897,0.0351885577109704,0.0455718437949601,1.21871477890394,3692237781.88713,3692237783.10584,1.28889096655997
18.7,2.616768,0.0104084547845245,0.0352192048800193,0.0456276596645439,1.22171925295868,3692238707.49392,3692238708.71564,1.28894982123652
18.8,2.616768,0.0104332259833473,0.0352490628629345,0.0456822888462817,1.22466435408322,3692239633.0811,3692239634.30577,1.28900982138969
18.9,2.616768,0.010457723129642,0.0352787120947111,0.0457364352243531,1.22758000227245,3692240558.64883,3692240559.87641,1.28907123735311
19,2.616768,0.0104820520302928,0.0353081892110268,0.0457902412413196,1.23047105268799,3692241484.19721,3692241485.42768,1.28913421390932
19.1,2.616768,0.0105062395202583,0.0353375200941409,0.0458437596143992,1.23334020465478,3692242409.72634,3692242410.95968,1.28919886996427
19.2,2.616768,0.0105303025845077,0.035366723152517,0.0458970257370247,1.23618940557859,3692243335.23631,3692243336.4725,1.28926531509925
19.3,2.616768,0.0105542530855976,0.0353958073326483,0.0459500604182458,1.23902006500447,3692244260.72722,3692244261.96624,1.28933365506408
19.4,2.616768,0.0105781037861341,0.0354247950924221,0.0460028988785562,1.24183387633079,3692245186.19912,3692245187.44095,1.28940400442418
19.5,2.616768,0.0106018673193209,0.0354537021399245,0.0460555694592454,1.24463239742937,3692246111.65207,3692246112.8967,1.28947648524731
19.6,2.616768,0.010625558832196,0.035482552024621,0.046108110856817,1.24741761102229,3692247037.08612,3692247038.33354,1.28955123685975
19.7,2.616768,0.0106492025194456,0.0355113876747744,0.0461605901942199,1.25019272038338,3692247962.50129,3692247963.75148,1.28962843515722
19.8,2.616768,0.0106728603617841,0.0355403395195178,0.046213199881302,1.25296626936421,3692248887.89752,3692248889.15048,1.2897083815486
19.9,2.616768,0.0106966073593659,0.0355695185821307,0.0462661259414967,1.25574680299363,3692249813.27468,3692249814.53043,1.28979144425669
20,2.616768,0.0107201563272725,0.0355980630239533,0.0463182193512258,1.25848755087142,3692250738.63314,3692250739.89163,1.28987692262531
20.1,2.616768,0.0107434924456634,0.0356263665435168,0.0463698589891802,1.26120389754064,3692251663.97303,3692251665.23423,1.28996500470671
20.2,2.616768,0.0107667099703138,0.0356545944713359,0.0464213044416497,1.26390393509092,3692252589.29442,3692252590.55832,1.29005596101206
20.3,2.616768,0.0107898805884786,0.0356829112626263,0.0464727918511048,1.26659540458792,3692253514.59728,3692253515.86387,1.29015012528759
20.4,2.616768,0.0108129683031658,0.0357110660861364,0.0465240343893022,1.26927064427557,3692254439.88171,3692254441.15098,1.2902475565606
20.5,2.616768,0.0108359638201482,0.0357391088435336,0.0465750726636818,1.27193133054351,3692255365.14777,3692255366.41971,1.29034843538134
20.6,2.616768,0.0108588755199553,0.0357670501580558,0.0466259256780111,1.27457821076646,3692256290.39555,3692256291.67013,1.29045295747282
20.7,2.616768,0.0108817078718662,0.0357948944840779,0.0466766023559441,1.27721183641367,3692257215.62509,3692257216.90231,1.29056133172549
20.8,2.616768,0.0109044662168798,0.0358226507505717,0.0467271169674516,1.27983295931833,3692258140.83647,3692258142.1163,1.29067378842691
20.9,2.616768,0.0109271563303985,0.0358503266271754,0.0467774829575739,1.28244232057935,3692259066.02972,3692259067.31216,1.29079057781738
21,2.616768,0.0109497841567361,0.0358779296540208,0.0468277138107568,1.28504069117579,3692259991.2049,3692259992.48994,1.29091197257726
21.1,2.616768,0.0109723560082428,0.0359054672957453,0.0468778233039881,1.28762888658912,3692260916.36205,3692260917.64968,1.29103827088982
21.2,2.616768,0.0109948791836877,0.035932948684988,0.0469278278686758,1.29020785278752,3692261841.50121,3692261842.79142,1.29116980238672
21.3,2.616768,0.0110173626903617,0.0359603852110554,0.0469777479014172,1.29277874557954,3692262766.6224,3692262767.91518,1.29130693611456
21.4,2.616768,0.0110398188980891,0.0359877936027515,0.0470276125008406,1.29534315253426,3692263691.72566,3692263693.021,1.29145009587257
21.5,2.616768,0.0110622676191201,0.0360152028391775,0.0470774704582975,1.29790363169218,3692264616.81096,3692264618.10887,1.29159979393499
21.6,2.616768,0.0110847304977966,0.0360426112770675,0.0471273417748641,1.30046283534736,3692265541.87831,3692265543.17878,1.29175663365755
21.7,2.616768,0.0111073840568985,0.0360704089257808,0.0471777929826793,1.3030465143878,3692266466.92748,3692266468.23053,1.29192230205345
21.8,2.616768,0.011129899397335,0.0360976638328059,0.0472275632301409,1.30559557697703,3692267391.95877,3692267393.26436,1.29209509823379
21.9,2.616768,0.0111522309369161,0.0361247253163904,0.0472769562533065,1.30812533952016,3692268316.97229,3692268318.28041,1.29227555217079
22,2.616768,0.0111744754383975,0.0361517270881909,0.0473262025265884,1.31064412589529,3692269241.96809,3692269243.27873,1.29246451888633
22.1,2.616768,0.0111966808397922,0.0361787206483847,0.0473754014881769,1.31315607014534,3692270166.94619,3692270168.25935,1.29266287584867
22.2,2.616768,0.0112189060760514,0.0362058190642035,0.0474247251402548,1.31566852498423,3692271091.90653,3692271093.2222,1.29287178450537
22.3,2.616768,0.0112412462100051,0.0362331990140973,0.0474744452241025,1.31819296601785,3692272016.84896,3692272018.16716,1.29309287094416
22.4,2.616768,0.011263441209358,0.0362600216784894,0.0475234628878474,1.32068780529147,3692272941.77378,3692272943.09447,1.2933249231956
22.5,2.616768,0.0112854707645564,0.0362866254921608,0.0475720962567172,1.32316512687891,3692273866.6811,3692273868.00427,1.29356885417081
22.6,2.616768,0.0113074065599194,0.0363131192960636,0.047620525855983,1.32563068355472,3692274791.571,3692274792.89663,1.29382588046258
22.7,2.616768,0.0113292750509965,0.0363395260837986,0.0476688011347951,1.32808634674376,3692275716.44354,3692275717.77162,1.29409721527237
22.8,2.616768,0.0113510888852617,0.0363658572460135,0.0477169461312753,1.33053347802732,3692276641.29874,3692276642.62928,1.29438415998603
22.9,2.616768,0.0113728571774618,0.0363921194354316,0.0477649766128934,1.33297310357577,3692277566.13667,3692277567.46964,1.29468813363058
23,2.616768,0.0113945880138822,0.0364183194574286,0.0478129074713108,1.33540621664861,3692278490.95734,3692278492.29275,1.29501071466955
23.1,2.616768,0.011416289224807,0.036444463235386,0.047860752460193,1.33783378507846,3692279415.7608,3692279417.09864,1.29535367142248
23.2,2.616768,0.0114379687524982,0.0364705566231721,0.0479085253756703,1.34025680596113,3692280340.54707,3692280341.88732,1.2957189983378
23.3,2.616768,0.011459635015051,0.0364966056603991,0.04795624067545,1.34267634214416,3692281265.31615,3692281266.65883,1.29610895874735
23.4,2.616768,0.0114812972473593,0.036522616864463,0.0480039141118222,1.34509356263314,3692282190.06808,3692282191.41318,1.29652613775401
23.5,2.616768,0.0115029659166687,0.0365485975794631,0.0480515634961317,1.34750979347294,3692283114.80286,3692283116.15037,1.29697350960478
23.6,2.616768,0.0115246456744516,0.0365745279776152,0.0480991736520668,1.34992553853533,3692284039.5205,3692284040.87042,1.29745439872339
23.7,2.616768,0.0115463525212985,0.036600437908439,0.0481467904297375,1.35234318460726,3692284964.22099,3692284965.57334,1.29797285139081
23.8,2.616768,0.0115681073887545,0.0366263436797128,0.0481944510684674,1.35476522759737,3692285888.90432,3692285890.25909,1.29853367250652
23.9,2.616768,0.011589936127174,0.0366522654647224,0.0482422015918964,1.35719493493539,3692286813.57046,3692286814.92765,1.29914268920209
24,2.616768,0.0116118748200636,0.0366782309609554,0.048290105781019,1.35963692306615,3692287738.21933,3692287739.57897,1.29980717812779

